Bridging the Gap Between General and Down-Closed Convex Sets in Submodular Maximization

Optimization of DR-submodular functions has experienced a notable surge in significance in recent times, marking a pivotal development within the domain of non-convex optimization. Motivated by real-world scenarios, some recent works have delved into the maximization of non-monotone DR-submodular functions over general (not necessarily down-closed) convex set constraints. Up to this point, these works have all used the minimum $\ell_\infty$ norm of any feasible solution as a parameter. Unfortunately, a recent hardness result due to Mualem \& Feldman~\cite{mualem2023resolving} shows that this approach cannot yield a smooth interpolation between down-closed and non-down-closed constraints. In this work, we suggest novel offline and online algorithms that provably provide such an interpolation based on a natural decomposition of the convex body constraint into two distinct convex bodies: a down-closed convex body and a general convex body. We also empirically demonstrate the superiority of our proposed algorithms across three offline and two online applications.

==> CSV/Fairness.csv <==
beta,ratio
0.000000,0.367861
0.010000,0.362599
0.020000,0.357558
0.030000,0.352666
0.040000,0.347900
0.050000,0.343242
0.060000,0.338687
0.070000,0.334224
0.080000,0.329848
0.090000,0.325563
0.100000,0.321359
0.110000,0.317232
0.120000,0.313188
0.130000,0.309216
0.140000,0.305321
0.150000,0.301497
0.160000,0.297746
0.170000,0.294067
0.180000,0.290460
0.190000,0.286921
0.200000,0.283455
0.210000,0.280055
0.220000,0.276729
0.230000,0.273471
0.240000,0.270280
0.250000,0.267166
0.260000,0.264119
0.270000,0.261143
0.280000,0.258240
0.290000,0.255409
0.300000,0.252656
0.310000,0.249976
0.320000,0.247371
0.330000,0.244847
0.340000,0.242400
0.350000,0.240039
0.360000,0.237761
0.370000,0.235567
0.380000,0.233463
0.390000,0.231451
0.400000,0.229512
0.410000,0.227578
0.420000,0.225651
0.430000,0.223730
0.440000,0.221816
0.450000,0.219911
0.460000,0.218012
0.470000,0.216120
0.480000,0.214234
0.490000,0.212354
0.500000,0.210480
0.510000,0.208612
0.520000,0.206751
0.530000,0.204896
0.540000,0.203047
0.550000,0.201205
0.560000,0.199368
0.570000,0.197541
0.580000,0.195720
0.590000,0.193905
0.600000,0.192097
0.610000,0.190295
0.620000,0.188499
0.630000,0.186709
0.640000,0.184926
0.650000,0.183148
0.660000,0.181377
0.670000,0.179612
0.680000,0.177854
0.690000,0.176105
0.700000,0.174361
0.710000,0.172624
0.720000,0.170893
0.730000,0.169168
0.740000,0.167449
0.750000,0.165736
0.760000,0.164029
0.770000,0.162329
0.780000,0.160634
0.790000,0.158948
0.800000,0.157269
0.810000,0.155596
0.820000,0.153929
0.830000,0.152268
0.840000,0.150613
0.850000,0.148965
0.860000,0.147322
0.870000,0.145685
0.880000,0.144055
0.890000,0.142432
0.900000,0.140816
0.910000,0.139207
0.920000,0.137604
0.930000,0.136006
0.940000,0.134415
0.950000,0.132830
0.960000,0.131251
0.970000,0.129677
0.980000,0.128110
0.990000,0.126551


==> CSV/location/OnlineYelpLoay.csv <==
0.4129694655996953
1.0555545406192468
1.735300741463878
2.412454344053867
3.088784542191108
3.7649157408989784
4.441468330821609
5.1180209207442395
5.794398681782496
6.470322521768492
7.146333983958231
7.822470970864439
8.498477004695417
9.174483038526395
9.850557046274227
10.526861919334277
11.203166792394324
11.879471665454371
12.555776538514419
13.231982599305354
13.908043690044293
14.584104780783232
15.26016587152217
15.93622696226111
16.61228805300005
17.28834914373899
17.964369355477956
18.640429016604717
19.316488677731478
19.99254833885824
20.668607999985
21.34466766111176
22.02072732223852
22.696786983365282
23.37271724033815
24.04864749731102
24.72457775428389
25.400508011256758
26.076438268229627
26.752368525202495
27.428291090388054
28.104086868854754
28.779882647321454
29.455678425788154
30.131600990973713
30.807396769440412
31.483192547907112
32.15907990043741
32.83487567890411
33.51067145737081
34.186558809901115
34.86244616243142
35.53833351496172
36.21412929342842
36.88992507189512
37.56572085036182
38.241608202892124
38.917403981358824
39.593199759825524
40.268995538292224
40.94479131675892
41.62058709522562
42.29638415273939
42.97218121025316
43.64797826776693
44.3237753252807
44.99957238279447
45.67536944030824
46.35116649782201
47.026963555335776
47.702760612849545
48.378557670363314
49.05435472787708
49.73015178539085
50.40594884290462
51.08174590041839
51.75754295793216
52.43343019637617
53.109317434820184
53.7852046732642
54.46109191170821
55.13697915015222
55.812866388596234
56.48866344611
57.16446050362377
57.840347742067785
58.516144799581554
59.192032038025566
59.867829095539335
60.543626153053104
61.21951339149712
61.895310449010886
62.5711976874549
63.24708492589891
63.92297216434292
64.59885940278693
65.27474664123093
65.95063387967494
66.62652111811894
67.30240835656295


==> CSV/location/OnlineYelpMurad.csv <==
0.4123137387485242
1.1826194578156342
1.9245856131499843
2.663096337369311
3.402191338205278
4.140994109792792
4.879667589233809
5.618933078272389
6.358215264549531
7.097393990069239
7.836911829337097
8.576776795385166
9.316959006507624
10.057248486227628
10.797915712847823
11.538887540751862
12.279927406472474
13.021052765815046
13.762282724189488
14.503787723068243
15.245297201662792
15.986802200541547
16.728311679136095
17.470222079427455
18.21223694195031
18.954231735026116
19.696226528101924
20.43824592747357
21.18057448400638
21.923011967656667
22.665340524189478
23.407673687853467
24.150111171503756
24.893404114243403
25.63669705698305
26.379989999722696
27.123282942462343
27.866580546324123
28.609878150185903
29.353171092925546
30.096919895611297
30.84067335552688
31.584426815442466
32.32818027535805
33.0719290780438
33.81568253795939
34.55943599787498
35.303294760229726
36.047048220145314
36.7908016800609
37.53455513997649
38.278738965340715
39.023033325949996
39.76721715131423
40.51151151192351
41.25580587253279
42.00010023314207
42.74439459375135
43.48868895436063
44.232983314969914
44.977277675579195
45.721572036188476
46.46586639679776
47.21016075740704
47.95445511801632
48.6987494786256
49.44304383923488
50.18733819984416
50.931632560453444
51.675926921062725
52.420221281672006
53.16451564228129
53.90870422145805
54.65289280063482
55.3971871612441
56.14148152185338
56.88623132274844
57.63098112364351
58.37573092453857
59.12048072543364
59.8652305263287
60.60998032722377
61.35473012811883
62.099479929013896
62.84422972990896
63.588979530804025
64.33372933169909
65.07847913259415
65.82322893348922
66.56797873438428
67.31272853527935
68.05747833617441
68.80222813706948
69.54687167268287
70.29151035843451
71.0361538940479
71.78079742966129
72.52554723055636
73.27019076616975
74.01482945192139


==> CSV/location/YelpCharlotte_ours12.csv <==
0.6395049517913264
1.6362514670791284
2.628686871621217
3.6226361103615976
4.615796583191963
5.588815614536534
6.5601581401522076
7.531070825265904
8.502461561285688
9.47331051566239
10.444487471385376
11.414823872141266
12.385160272897156
13.355012657810887
14.324865042724618
15.294686356617254
16.26450767050989
17.233463073069604
18.202415889751514
19.17136996827496
20.140324217888416
21.109278467501873
22.07734994140417
23.045421415306464
24.01349288920876
24.981564363111055
25.949634452848844
26.91770592675114
27.885808578306506
28.85301202501028
29.820215471714054
30.787387065933068
31.75455866015208
32.721762106855856
33.68896555355963
34.6557633190746
35.62256108458957
36.58935885010454
37.55615661561951
38.522954381134475
39.489752146649444
40.45654991216441
41.42242056627858
42.38829122039275
43.35416187450692
44.32003252862109
45.28590318273526
46.25177383684943
47.2176444909636
48.18351514507777
49.14938579919194
50.11525645330611
51.08112710742028
52.04699776153445
53.01286841564862
53.97873906976279
54.94460972387696
55.91048037799113
56.8763510321053
57.84222168621947
58.80809121391271
59.773960741605954
60.7398302692992
61.70569979699244
62.671569324685684
63.63743885237893
64.60236466019536
65.5672904680118
66.53221627582825
67.49714208364469
68.46206789146113
69.42699369927757
70.39191950709402
71.35684531491046
72.3217711227269
73.28669693054334
74.25122619771379
75.21575546488424
76.18028473205469
77.14481399922514
78.10934326639558
79.07387253356603
80.03840180073648
81.00293106790693
81.96746033507738
82.93198960224782
83.89651973744844
84.86104987264906
85.82558000784968
86.7901101430503
87.75464027825092
88.71917041345154
89.68370054865215
90.64823068385277
91.61276081905339
92.57729095425401
93.54182108945463
94.50635122465525
95.47088135985587
96.43541149505648


==> CSV/location/YelpCharlotte_theirs12.csv <==
0.3652920929850657
0.9623292526202244
1.5671805201222373
2.1689262532357896
2.768435382531103
3.3668356781313626
3.9647310640948406
4.562453906988769
5.159825174584409
5.7568362412510625
6.353847307917716
6.95085837458437
7.54768619917721
8.14451402377005
8.74134184836289
9.337375242459006
9.933408636555122
10.529442030651238
11.125475424747354
11.722303249340193
12.318945855436452
12.91558846153271
13.512231067628969
14.108873673725228
14.705516279821486
15.302158885917745
15.898007227850917
16.494649833947175
17.091292440043436
17.687935046139696
18.284577652235956
18.881220258332217
19.477862864428477
20.0743184300146
20.670773995600722
21.267229561186845
21.863685126772967
22.46014069235909
23.056596257945213
23.653051823531335
24.249507389117458
24.84596295470358
25.442418520289703
26.038874085875825
26.635329651461948
27.23178521704807
27.828240782634193
28.424696348220316
29.021151913806438
29.61760747939256
30.214063044978683
30.810518610564806
31.40697417615093
32.00342974173705
32.59988530732317
33.19634087290929
33.79279643849541
34.38925200408153
34.985707569667646
35.582163135253765
36.178618700839884
36.775074266426
37.37152983201212
37.96798539759824
38.56444096318436
39.16089652877048
39.7573520943566
40.35380765994272
40.950263225528836
41.546718791114955
42.143174356701074
42.73962992228719
43.33608548787331
43.93254105345943
44.52899661904555
45.12545218463167
45.72190775021779
46.31836331580391
46.914818881390026
47.511274446976145
48.107730012562264
48.70418557814838
49.3006411437345
49.89709670932062
50.49336364437881
51.08981920996493
51.68608614502312
52.28235308008131
52.8786200151395
53.474886950197686
54.071153885255875
54.667420820314064
55.26368775537225
55.85995469043044
56.45622162548863
57.05248856054682
57.64875549560501
58.2450224306632
58.84128936572139
59.437556300779576


==> CSV/quadratic/m=0.5n/exponential2_quadratic_ours3__.csv <==
0.79656
0.80245
0.82685
0.84007
0.8649


==> CSV/quadratic/m=0.5n/exponential2_quadratic_ours3_std__.csv <==
0.10552
0.08494
0.083472
0.07319
0.059637


==> CSV/quadratic/m=0.5n/exponential2_quadratic_theirs2__.csv <==
0.77147
0.78302
0.81232
0.82952
0.85917


==> CSV/quadratic/m=0.5n/exponential2_quadratic_theirs2_std__.csv <==
0.11738
0.092826
0.091516
0.077116
0.063511


==> CSV/quadratic/m=0.5n/exponential2_quadratic_theirs__.csv <==
0.66699
0.61534
0.61
0.58768
0.58102


==> CSV/quadratic/m=0.5n/exponential2_quadratic_theirs_std__.csv <==
0.12975
0.10168
0.093803
0.070997
0.055466


==> CSV/quadratic/m=0.5n/uniform2_quadratic_ours3__.csv <==
0.84591
0.89306
0.91154
0.9377
0.95513


==> CSV/quadratic/m=0.5n/uniform2_quadratic_ours3_std__.csv <==
0.074948
0.05634
0.050393
0.037822
0.027276


==> CSV/quadratic/m=0.5n/uniform2_quadratic_theirs2__.csv <==
0.8361
0.89061
0.91049
0.93758
0.95513


==> CSV/quadratic/m=0.5n/uniform2_quadratic_theirs2_std__.csv <==
0.079861
0.057884
0.052127
0.037894
0.027282


==> CSV/quadratic/m=0.5n/uniform2_quadratic_theirs__.csv <==
0.62824
0.61414
0.59748
0.58705
0.57724


==> CSV/quadratic/m=0.5n/uniform2_quadratic_theirs_std__.csv <==
0.068462
0.05242
0.048009
0.032525
0.019281


==> CSV/quadratic/m=1.5n/exponential2_quadratic_ours3__.csv <==
0.77669
0.77774
0.78258
0.81064
0.84078


==> CSV/quadratic/m=1.5n/exponential2_quadratic_ours3_std__.csv <==
0.081303
0.062103
0.10571
0.05812
0.051619


==> CSV/quadratic/m=1.5n/exponential2_quadratic_theirs2__.csv <==
0.74161
0.74706
0.75954
0.79652
0.83216


==> CSV/quadratic/m=1.5n/exponential2_quadratic_theirs2_std__.csv <==
0.092326
0.069149
0.10692
0.062802
0.055362


==> CSV/quadratic/m=1.5n/exponential2_quadratic_theirs__.csv <==
0.63736
0.61911
0.58151
0.57498
0.57349


==> CSV/quadratic/m=1.5n/exponential2_quadratic_theirs_std__.csv <==
0.10305
0.067769
0.08159
0.039113
0.031722


==> CSV/quadratic/m=1.5n/uniform2_quadratic_ours3__.csv <==
0.8603
0.90695
0.93805
0.95956
0.97473


==> CSV/quadratic/m=1.5n/uniform2_quadratic_ours3_std__.csv <==
0.066925
0.049265
0.038225
0.024904
0.01974


==> CSV/quadratic/m=1.5n/uniform2_quadratic_theirs2__.csv <==
0.85555
0.9061
0.93801
0.95955
0.97473


==> CSV/quadratic/m=1.5n/uniform2_quadratic_theirs2_std__.csv <==
0.068596
0.049672
0.038198
0.024902
0.01974


==> CSV/quadratic/m=1.5n/uniform2_quadratic_theirs__.csv <==
0.60951
0.60056
0.58933
0.5835
0.57711


==> CSV/quadratic/m=1.5n/uniform2_quadratic_theirs_std__.csv <==
0.056801
0.034478
0.027777
0.018076
0.015027


==> CSV/quadratic/m=n/exponential2_quadratic_ours3__.csv <==
0.77855
0.80909
0.81141
0.84415
0.8497


==> CSV/quadratic/m=n/exponential2_quadratic_ours3_std__.csv <==
0.097996
0.080176
0.069756
0.057987
0.056313


==> CSV/quadratic/m=n/exponential2_quadratic_theirs2__.csv <==
0.7484
0.78432
0.79368
0.83182
0.84286


==> CSV/quadratic/m=n/exponential2_quadratic_theirs2_std__.csv <==
0.10876
0.091556
0.076973
0.062326
0.059068


==> CSV/quadratic/m=n/exponential2_quadratic_theirs__.csv <==
0.63596
0.61239
0.58705
0.58778
0.57845


==> CSV/quadratic/m=n/exponential2_quadratic_theirs_std__.csv <==
0.11336
0.085124
0.064836
0.048544
0.050705


==> CSV/quadratic/m=n/uniform2_quadratic_ours3__.csv <==
0.8496
0.90353
0.92491
0.95712
0.96535


==> CSV/quadratic/m=n/uniform2_quadratic_ours3_std__.csv <==
0.069621
0.041206
0.039698
0.023546
0.023535


==> CSV/quadratic/m=n/uniform2_quadratic_theirs2__.csv <==
0.84282
0.90262
0.92482
0.95712
0.96535


==> CSV/quadratic/m=n/uniform2_quadratic_theirs2_std__.csv <==
0.070193
0.041767
0.039731
0.023546
0.023535


==> CSV/quadratic/m=n/uniform2_quadratic_theirs__.csv <==
0.61459
0.60611
0.58606
0.58941
0.57483


==> CSV/quadratic/m=n/uniform2_quadratic_theirs_std__.csv <==
0.06074
0.034481
0.027274
0.017958
0.017842


==> CSV/revenue/FB_online_ours.csv <==
1.3643499071604184e-5
1.3643499071604184e-5
1.3643499071604184e-5
1.3643499071604184e-5
0.009252406139226933
0.019348373560427602
0.019348373560427602
0.019348373560427602
0.019348373560448474
0.01934837356047201
0.01934837356047201
0.01934837356049355
0.019348373560514644
0.040016533281274504
0.04001653328129393
0.04001653328129393
0.05735111885356901
0.05735111885356901
0.05735111885356901
0.05735111885358799
0.07535241925556554
0.0936394545845328
0.0936394545845328
0.0936394545845328
0.11030732532708107
0.11030732532708107
0.11030732532708107
0.11030732532708107
0.11030732532708107
0.11030732532708107
0.11030732532710427
0.1279276458263696
0.1279276458263696
0.14745286583909686
0.14745286583909686
0.14745286583909686
0.14745286583912107
0.1654541662410732
0.1654541662410732
0.1654541662410732
0.1654541662410732
0.1654541662410732
0.18155056712959125
0.18155056712959125
0.18155056712961323
0.181550567129639
0.19955186753159113
0.19955186753159113
0.19955186753159113
0.19955186753159113
0.19955186753159113
0.21764841290923562
0.21764841290925838
0.21764841290925838
0.21764841290925838
0.21764841290928036
0.21764841290928036
0.21764841290928036
0.21764841290928036
0.21764841290928036
0.21764841290930123
0.21764841290930123
0.21764841290930123
0.23288760901677394
0.23288760901677394
0.2518413591754646
0.2518413591754646
0.26793776006400216
0.26793776006400216
0.26793776006400216
0.26793776006401904
0.26793776006401904
0.26793776006401904
0.26793776006401904
0.26793776006401904
0.26793776006401904
0.2679377600640366
0.2679377600640366
0.2679377600640366
0.2679377600640366
0.2679377600640366
0.2679377600640366
0.2679377600640366
0.2679377600640366
0.26793776006405967
0.2679377600640803
0.284796120757972
0.2847961207579961
0.2847961207579961
0.2847961207579961
0.2847961207579961
0.2847961207579961
0.2847961207579961
0.28479612075801575
0.2847961207580403
0.2847961207580403
0.28479612075806193
0.28479612075806193
0.28479612075806193
0.28479612075806193
0.28479612075806193
0.28479612075806193
0.28479612075806193
0.3059405053571803
0.3266086650779402
0.3266086650779402
0.3456576602123015
0.3456576602123015
0.3456576602123015
0.34565766021232414
0.34565766021232414
0.34565766021232414
0.3668972897871142
0.3668972897871142
0.3668972897871142
0.3668972897871342
0.38547006004311657
0.38547006004311657
0.4081383642529822
0.4290922589007572
0.4290922589007572
0.4290922589007773
0.4509033583295976
0.4509033583295976
0.4509033583295976
0.4509033583295976
0.4718572529773911
0.4718572529773911
0.4718572529773911
0.4718572529773911
0.4718572529773911
0.4718572529773911
0.4718572529773911
0.4718572529774101
0.4718572529774101
0.4718572529774101
0.4928111476251851
0.4928111476251851
0.5133840623702945
0.5133840623703148
0.5133840623703148
0.5133840623703148
0.5133840623703148
0.5133840623703148
0.5133840623703148
0.5133840623703342
0.53386173213977
0.53386173213977
0.53386173213977
0.53386173213977
0.53386173213977
0.53386173213977
0.53386173213977
0.53386173213977
0.53386173213977
0.53386173213977
0.53386173213977
0.53386173213977
0.53386173213977
0.53386173213977
0.5338617321397946
0.5338617321397946
0.5338617321397946
0.5338617321397946
0.5338617321397946
0.5538631770308525
0.5538631770308525
0.5538631770308525
0.5538631770308525
0.5538631770308525
0.5538631770308525
0.5538631770308525
0.5538631770308525
0.5538631770308525
0.5697690879680272
0.5697690879680272
0.5884371031997049
0.5884371031997049
0.5884371031997049
0.6076765882853892
0.6253921537603262
0.6419647795272028
0.6419647795272028
0.6419647795272028
0.6419647795272028
0.6419647795272274
0.6586326502698001
0.6586326502698001
0.6586326502698001
0.6586326502698001
0.6586326502698001
0.6586326502698001
0.6759672358420711
0.6759672358420711
0.6759672358420711
0.6759672358420711
0.6759672358420711
0.6759672358420711
0.6759672358420964
0.6759672358420964
0.694444761122407
0.694444761122407
0.694444761122407
0.694444761122407
0.694444761122407
0.694444761122407
0.6944447611224296
0.6944447611224296
0.6944447611224296
0.6944447611224591
0.6944447611224591
0.7187322299187625
0.7446388633014661
0.7446388633014661
0.7446388633014661
0.7446388633014661
0.7671166775599884
0.7671166775599884
0.7671166775599884
0.7671166775599884
0.792261351137341
0.8161678400309388
0.8161678400309629
0.8161678400309886
0.8161678400309886
0.816167840031015
0.816167840031015
0.816167840031015
0.8385504093138655
0.8385504093138655
0.8385504093138655
0.8385504093138655
0.8385504093138655
0.8385504093138655
0.8385504093138655
0.8385504093138924
0.8385504093138924
0.8385504093138924
0.8385504093138924
0.8385504093138924
0.8385504093138924
0.8385504093138924
0.8615996934264448
0.8841727526606388
0.8841727526606601
0.8841727526606856
0.8841727526606856
0.8841727526606856
0.8841727526607109
0.884172752660741
0.884172752660741
0.8841727526607635
0.8841727526607921
0.8841727526607921
0.8841727526608192
0.8841727526608192
0.8841727526608192
0.9059501746698345
0.9059501746698345
0.9059501746698345
0.9059501746698345
0.9059501746698345
0.9279517640499982
0.9279517640499982
0.9486199237707581
0.9486199237707581
0.9486199237707581
0.9486199237707581
0.9486199237707581
0.9486199237707581
0.9486199237707832
0.9694785734428865
0.9694785734428865
0.9694785734428865
0.9694785734428865
0.9694785734429144
0.9694785734429389
0.9694785734429389
0.9694785734429389
0.9694785734429668
0.9694785734429923
0.9909086929691561
0.9909086929691561
0.9909086929691561
1.011195872787229
1.011195872787229
1.011195872787229
1.0326259923133918
1.0326259923133918
1.052532192228778
1.052532192228778
1.052532192228778
1.052532192228778
1.0525321922288056
1.0525321922288056
1.0525321922288056
1.074629026584641
1.0941542465973697
1.0941542465973697
1.0941542465973697
1.0941542465973697
1.0941542465973697
1.0941542465973697
1.1147271613424579
1.133680911501127
1.133680911501127
1.133680911501127
1.133680911501127
1.1549205410759171
1.1549205410759171
1.1764459055777454
1.1764459055777454
1.1983522499822374
1.1983522499822374
1.2209253092164314
1.2209253092164314
1.2209253092164314
1.2209253092164314
1.2209253092164314
1.2209253092164554
1.2416887139129122
1.2416887139129362
1.2416887139129362
1.2416887139129602
1.2416887139129602
1.2609281989986685
1.2609281989986685
1.2609281989986685
1.2609281989986927
1.2609281989987169
1.2609281989987169
1.2609281989987169
1.282453563500522
1.282453563500522
1.282453563500546
1.282453563500546
1.282453563500546
1.303121723221306
1.3031217232213317
1.303121723221357
1.303121723221357
1.303121723221357
1.303121723221381
1.303121723221381
1.303121723221381
1.3031217232214023
1.3031217232214023
1.3031217232214263
1.3031217232214263
1.3031217232214263
1.3031217232214503
1.3031217232214503
1.3031217232214503
1.3031217232214503
1.3031217232214503
1.3031217232214736
1.3031217232214736
1.3031217232214987
1.303121723221524
1.303121723221524
1.303121723221524
1.303121723221549
1.303121723221549
1.303121723221549
1.3031217232215726
1.3229326781612871
1.3229326781613109
1.3229326781613109
1.3229326781613109
1.3229326781613109
1.3229326781613109
1.3229326781613349
1.3455057373955288
1.3669358569216623
1.3669358569216872
1.3881754864965004
1.3881754864965243
1.3881754864965243
1.4100818309010164
1.4100818309010164
1.4100818309010164
1.4100818309010164
1.4297022958893875
1.4297022958893875
1.4297022958893875
1.4297022958893875
1.4297022958893875
1.4297022958893875
1.4503704556101744
1.4503704556101744
1.472943514844392
1.472943514844392
1.4964690238353273
1.4964690238353273
1.4964690238353273
1.4964690238353273
1.5171371835560872
1.5171371835560872
1.5171371835560872
1.5171371835560872
1.5171371835561092
1.517137183556133
1.517137183556133
1.5171371835561576
1.5171371835561576
1.5171371835561576
1.5171371835561576
1.5171371835561822
1.5388530380093308
1.5388530380093308
1.5388530380093308
1.5588544829003887
1.5588544829003887
1.5588544829003887
1.5588544829003887
1.5789511727671184
1.5789511727671184
1.5970477181447742
1.5970477181447742
1.5970477181447742
1.616477693181802
1.616477693181836
1.616477693181836
1.616477693181836
1.6383840375863281
1.6383840375863281
1.6383840375863579
1.6383840375863579
1.6383840375863872
1.6383840375863872
1.6383840375863872
1.6383840375863872
1.6383840375864134
1.6383840375864134
1.6383840375864134
1.638384037586436
1.6383840375864627
1.6383840375864627
1.6383840375864627
1.6638144460908078
1.6881019148870924
1.711246443975339
1.7353434228203035
1.735343422820327
1.735343422820327
1.7353434228203488
1.7353434228203695
1.7577259921032424
1.7577259921032424
1.7577259921032673
1.7577259921032673
1.7577259921032673
1.7577259921032673
1.7577259921032673
1.7577259921032673
1.7577259921032673
1.7577259921032673
1.7577259921032673
1.7814419910455217
1.7814419910455217
1.7814419910455217
1.7814419910455217
1.7814419910455443
1.806015194768844
1.806015194768844
1.806015194768844
1.8060151947688672
1.8060151947688672
1.8060151947688672
1.8060151947688672
1.8060151947688672
1.8311598683461972
1.8311598683461972
1.8311598683461972
1.8311598683461972
1.8567807668018856
1.856780766801909
1.856780766801909
1.856780766801909
1.8567807668019336
1.8824016652576498
1.8824016652576732
1.9075463388350031
1.9075463388350031
1.9075463388350031
1.9075463388350031
1.9075463388350031
1.9075463388350276
1.9075463388350276
1.933167237290716
1.933167237290716
1.9331672372907396
1.9331672372907396
1.9331672372907396
1.957359461111376
1.957359461111376
1.957359461111376
1.957359461111376
1.97993252034557
1.97993252034557
2.004029499190532
2.004029499190532
2.004029499190532
2.0297456426218923
2.0297456426218923
2.0297456426219167
2.0297456426219167
2.0297456426219167
2.0297456426219167
2.0555570310289486
2.0555570310289486
2.0555570310289486
2.0790825400198596
2.0790825400198596
2.0790825400198596
2.0790825400198596
2.0790825400198596
2.0790825400198845
2.0790825400198845
2.1057511332079617
2.1057511332079617
2.1057511332079617
2.1057511332079617
2.1290861522475524
2.15299264114115
2.15299264114115
2.15299264114115
2.15299264114115
2.15299264114115
2.15299264114115
2.1529926411411755
2.1529926411412
2.1529926411412
2.1529926411412
2.152992641141224
2.177184864961837
2.177184864961837
2.177184864961837
2.177184864961837
2.2011865988311063
2.2011865988311063
2.2011865988311063
2.2011865988311063
2.2011865988311063
2.2011865988311063
2.226807497286795
2.226807497286795
2.226807497286795
2.226807497286795
2.2510949660830795
2.2510949660830795
2.2755729248307075
2.2755729248307075
2.2755729248307315
2.2755729248307315
2.3023367629944804
2.327576681547507
2.353007090051852
2.353007090051852
2.353007090051852
2.3530070900518747
2.3530070900518747
2.3530070900518747
2.3530070900518747
2.3530070900518747
2.353007090051899
2.353007090051899
2.353007090051899
2.3530070900519235
2.3530070900519235
2.3530070900519235
2.3530070900519235
2.3530070900519235
2.3530070900519235
2.3530070900519235
2.3530070900519235
2.3530070900519235
2.3530070900519235
2.378342253580597
2.378342253580597
2.37834225358062
2.40405839701198
2.40405839701198
2.40405839701198
2.404058397012003
2.404058397012003
2.404058397012003
2.404058397012003
2.404058397012003
2.4040583970120264
2.4040583970120464
2.404058397012073
2.404058397012073
2.404058397012073
2.4040583970120957
2.4040583970120957
2.4040583970120957
2.4040583970120957
2.4040583970120957
2.4040583970120957
2.404058397012119
2.404058397012119
2.4288220906867624
2.4288220906867624
2.4288220906867863
2.4533000494344144
2.4533000494344384
2.4533000494344384
2.4533000494344384
2.479206682817142
2.50368464156477
2.50368464156477
2.50368464156477
2.527210150555681
2.527210150555681
2.527210150555681
2.527210150555681
2.527210150555681
2.5543549686221434
2.5543549686221434
2.5543549686221434
2.5543549686221656
2.5543549686221656
2.5543549686221656
2.5543549686221887
2.5543549686221887
2.5543549686221887
2.5543549686221887
2.5543549686222136
2.5543549686222136
2.578451947467176
2.578451947467202
2.6034061310931884
2.6270268850597946
2.6270268850597946
2.6515048438074227
2.6515048438074227
2.651504843807446
2.6515048438074698
2.6515048438074698
2.6515048438074698
2.6515048438074698
2.676935252311815
2.700079781400064
2.700079781400064
2.7000797814000874
2.7000797814000874
2.7000797814000874
2.7000797814000874
2.7000797814000874
2.7000797814000874
2.700079781400113
2.700079781400113
2.7254149449287866
2.749797658700743
2.749797658700743
2.749797658700743
2.749797658700743
2.749797658700743
2.749797658700743
2.749797658700743
2.749797658700743
2.7737041475943407
2.7737041475943407
2.7737041475943407
2.7737041475943407
2.7737041475943407
2.800467985758113
2.800467985758143
2.800467985758143
2.800467985758143
2.800467985758143
2.800467985758143
2.800467985758143
2.800467985758143
2.800467985758143
2.800467985758143
2.825231679432786
2.825231679432786
2.8252316794328074
2.8252316794328074
2.850185863058818
2.850185863058818
2.850185863058818
2.850185863058818
2.850185863058818
2.850185863058818
2.850185863058818
2.873425637122714
2.8734256371227387
2.8734256371227387
2.8734256371227387
2.898760800651434
2.898760800651434
2.898760800651434
2.8987608006514547
2.9241912091557998
2.9241912091557998
2.9241912091557998
2.947050003317033
2.973909086456477
2.973909086456477
2.99810131027709
2.998101310277117
2.998101310277117
2.998101310277139
2.998101310277139
2.9981013102771628
2.998101310277185
2.9981013102772107
2.9981013102772107
2.9981013102772107
2.9981013102772107
3.022769758976182
3.048962127285925
3.0722019013498207
3.0722019013498207
3.0971560849758073
3.0971560849758073
3.0971560849758073
3.0971560849758073
3.0971560849758073
3.0971560849758073
3.0971560849758073
3.1213483087964202
3.1213483087964202
3.1213483087964202
3.1213483087964438
3.1213483087964677
3.1213483087964677
3.1437308780793183
3.1437308780793423
3.1688755516566722
3.1688755516566722
3.1688755516566722
3.168875551656699
3.168875551656699
3.168875551656699
3.1950679199664176
3.1950679199664176
3.2195458787140456
3.2195458787140456
3.2447857972670473
3.2447857972670473
3.2447857972670686
3.2447857972670686
3.2447857972670686
3.2447857972670935
3.2447857972671192
3.2675493464526566
3.295075144421779
3.295075144421779
3.295075144421779
3.321267512731498
3.321267512731498
3.345745471479126
3.3457454714791486
3.3457454714791486
3.3457454714791486
3.3457454714791726
3.3457454714791726
3.3457454714791726
3.3457454714791726
3.3457454714791726
3.3457454714791726
3.3457454714791726
3.3689852455430684
3.3689852455430684
3.3922250196069643
3.3922250196069643
3.3922250196069643
3.4172744482086226
3.442038141883288
3.4420381418833093
3.4420381418833093
3.4420381418833093
3.4420381418833093
3.4420381418833093
3.4677542853146694
3.4677542853146957
3.4677542853147205
3.4677542853147205
3.4677542853147205
3.49442287850282
3.5184246123720895
3.5184246123720895
3.5184246123721152
3.5184246123721383
3.5184246123721383
3.5184246123721383
3.5184246123721383
3.5184246123721628
3.5184246123721628
3.5184246123721628
3.5184246123721628
3.5184246123721628
3.5184246123721628
3.5184246123721876
3.518424612372211
3.518424612372211
3.518424612372211
3.518424612372211
3.518424612372211
3.518424612372211
3.518424612372235
3.545759920390037
3.545759920390037
3.5457599203900605
3.5457599203900605
3.5457599203900605
3.5457599203900836
3.5457599203900836
3.5457599203901076
3.545759920390133
3.54575992039016
3.545759920390184
3.5642374456705244
3.5890011393451675
3.6150982626792145
3.615098262679239
3.615098262679239
3.615098262679239
3.640814406110599
3.6408144061106222
3.6656733447609593
3.6656733447609593
3.690246548484259
3.690246548484285
3.690246548484285
3.690246548484285
3.690246548484285
3.690246548484285
3.69024654848431
3.69024654848431
3.690246548484334
3.690246548484334
3.690246548484334
3.6902465484843576
3.6902465484843576
3.711009953180789
3.7312971329988622
3.7312971329988622
3.7312971329988907
3.7312971329988907
3.7312971329988907
3.7312971329988907
3.7312971329988907
3.7312971329989217
3.752536762573712
3.752536762573712
3.7726334524404415
3.7726334524404717
3.7726334524404717
3.772633452440499
3.796825676261112
3.8218751048627704
3.8218751048627704
3.8218751048627704
3.8218751048627704
3.821875104862794
3.821875104862794
3.821875104862794
3.848924677953558
3.8489246779535815
3.8489246779535815
3.8489246779535815
3.8746408213849417
3.8746408213849417
3.8746408213849666
3.8746408213849666
3.874640821384992
3.874640821385017
3.8746408213850456
3.8746408213850456
3.8746408213850687
3.8985473102786665
3.8985473102786665
3.925596883369455
3.925596883369455
3.925596883369455
3.925596883369455
3.925596883369455
3.9255968833694777
3.9255968833695003
3.925596883369531
3.925596883369531
3.95236072153328
3.9783625998916787
3.9783625998916787
4.0031262935663445
4.0031262935663445
4.0031262935663685
4.026556557581608
4.026556557581632
4.050558291450901
4.07560772005256
4.07560772005256
4.07560772005256
4.075607720052584
4.075607720052584
4.075607720052584
4.075607720052584
4.075607720052611
4.075607720052611
4.075607720052611
4.099133229043522
4.099133229043522
4.099133229043547
4.099133229043547
4.122373003107443
4.122373003107467
4.122373003107467
4.122373003107467
4.122373003107492
4.122373003107492
4.122373003107492
4.122373003107492
4.122373003107492
4.122373003107492
4.122373003107492
4.122373003107492
4.122373003107492
4.122373003107516
4.1223730031075405
4.1223730031075405
4.1223730031075405
4.1223730031075405
4.122373003107569
4.122373003107569
4.122373003107569
4.122373003107592
4.122373003107592
4.144374592487756
4.144374592487756
4.144374592487784
4.16313785269511
4.184567972221273
4.184567972221273
4.184567972221305
4.184567972221305
4.208188726187887
4.233904869619248
4.257049398707472
4.257049398707497
4.257049398707519
4.257049398707519
4.279050988087683
4.279050988087683
4.279050988087683
4.304671886543371
4.304671886543396
4.304671886543422
4.304671886543444
4.304671886543444
4.331245234755849
4.331245234755849
4.355818438479172
4.355818438479172
4.355818438479172
4.355818438479172
4.355818438479172
4.355818438479172
4.355818438479172
4.355818438479172
4.355818438479172
4.355818438479172
4.355818438479172
4.355818438479172
4.355818438479199
4.355818438479199
4.383153746496978
4.383153746496978
4.383153746496978
4.409441359782394
4.409441359782394
4.409441359782394
4.409441359782394
4.432776378821985
4.432776378821985
4.432776378821985
4.432776378821985
4.432776378821985
4.432776378821985
4.432776378821985
4.45706384761827
4.45706384761827
4.45706384761827
4.47944641690112
4.47944641690112
4.479446416901142
4.479446416901164
4.479446416901164
4.479446416901164
4.479446416901164
4.479446416901164
4.479446416901164
4.479446416901164
4.479446416901164
4.502971925892075
4.529069049226146


==> CSV/revenue/FB_online_theirs.csv <==
6.1339881685489785e-6
6.1339881685489785e-6
6.1339881685489785e-6
6.1339881685489785e-6
0.004159902156381328
0.008699071494840654
0.008699071494840654
0.008699071494840654
0.008699071494840654
0.008699071494840654
0.008699071494840654
0.008699071494840654
0.008699071494840654
0.017991521933007387
0.017991521933007387
0.017991521933007387
0.02578519004243755
0.02578519004243755
0.02578519004243755
0.02578519004243755
0.03387861461761503
0.042100506249541356
0.042100506249541356
0.042100506249541356
0.049594417893224205
0.049594417893224205
0.049594417893224205
0.049594417893224205
0.049594417893224205
0.049594417893224205
0.049594417893224205
0.057516553059403216
0.057516553059403216
0.06629513527057455
0.06629513527057455
0.06629513527057455
0.06629513527057455
0.07438855984575203
0.07438855984575203
0.07438855984575203
0.07438855984575203
0.07438855984575203
0.08162553737593718
0.08162553737593718
0.08162553737593718
0.08162553737593718
0.08971896195111466
0.08971896195111466
0.08971896195111466
0.08971896195111466
0.08971896195111466
0.09785520887854175
0.09785520887854175
0.09785520887854175
0.09785520887854175
0.09785520887854175
0.09785520887854175
0.09785520887854175
0.09785520887854175
0.09785520887854175
0.09785520887854175
0.09785520887854175
0.09785520887854175
0.10470678523848036
0.10470678523848036
0.113228433336154
0.113228433336154
0.12046541086633915
0.12046541086633915
0.12046541086633915
0.12046541086633915
0.12046541086633915
0.12046541086633915
0.12046541086633915
0.12046541086633915
0.12046541086633915
0.12046541086633915
0.12046541086633915
0.12046541086633915
0.12046541086633915
0.12046541086633915
0.12046541086633915
0.12046541086633915
0.12046541086633915
0.12046541086633915
0.12046541086633915
0.12804496721452124
0.12804496721452124
0.12804496721452124
0.12804496721452124
0.12804496721452124
0.12804496721452124
0.12804496721452124
0.12804496721452124
0.12804496721452124
0.12804496721452124
0.12804496721452124
0.12804496721452124
0.12804496721452124
0.12804496721452124
0.12804496721452124
0.12804496721452124
0.12804496721452124
0.13755152941393606
0.1468439798521028
0.1468439798521028
0.15540845030202605
0.15540845030202605
0.15540845030202605
0.15540845030202605
0.15540845030202605
0.15540845030202605
0.16495783485369048
0.16495783485369048
0.16495783485369048
0.16495783485369048
0.17330819354236565
0.17330819354236565
0.18349991337777433
0.1929208308726899
0.1929208308726899
0.1929208308726899
0.20272714953785204
0.20272714953785204
0.20272714953785204
0.20272714953785204
0.21214806703276762
0.21214806703276762
0.21214806703276762
0.21214806703276762
0.21214806703276762
0.21214806703276762
0.21214806703276762
0.21214806703276762
0.21214806703276762
0.21214806703276762
0.2215689845276832
0.2215689845276832
0.23081861261360032
0.23081861261360032
0.23081861261360032
0.23081861261360032
0.23081861261360032
0.23081861261360032
0.23081861261360032
0.23081861261360032
0.24002541834726782
0.24002541834726782
0.24002541834726782
0.24002541834726782
0.24002541834726782
0.24002541834726782
0.24002541834726782
0.24002541834726782
0.24002541834726782
0.24002541834726782
0.24002541834726782
0.24002541834726782
0.24002541834726782
0.24002541834726782
0.24002541834726782
0.24002541834726782
0.24002541834726782
0.24002541834726782
0.24002541834726782
0.24901811231968723
0.24901811231968723
0.24901811231968723
0.24901811231968723
0.24901811231968723
0.24901811231968723
0.24901811231968723
0.24901811231968723
0.24901811231968723
0.25616944514537315
0.25616944514537315
0.26456262618629794
0.26456262618629794
0.26456262618629794
0.27321274134072043
0.28117769885914906
0.2886287881505823
0.2886287881505823
0.2886287881505823
0.2886287881505823
0.2886287881505823
0.29612269979426514
0.29612269979426514
0.29612269979426514
0.29612269979426514
0.29612269979426514
0.29612269979426514
0.3039163679036953
0.3039163679036953
0.3039163679036953
0.3039163679036953
0.3039163679036953
0.3039163679036953
0.3039163679036953
0.3039163679036953
0.31222390424012086
0.31222390424012086
0.31222390424012086
0.31222390424012086
0.31222390424012086
0.31222390424012086
0.31222390424012086
0.31222390424012086
0.31222390424012086
0.31222390424012086
0.31222390424012086
0.323143604063773
0.33479128387566864
0.33479128387566864
0.33479128387566864
0.33479128387566864
0.3448973590065781
0.3448973590065781
0.3448973590065781
0.3448973590065781
0.3562024600004768
0.36695087041513047
0.36695087041513047
0.36695087041513047
0.36695087041513047
0.36695087041513047
0.36695087041513047
0.36695087041513047
0.3770141231937903
0.3770141231937903
0.3770141231937903
0.3770141231937903
0.3770141231937903
0.3770141231937903
0.3770141231937903
0.3770141231937903
0.3770141231937903
0.3770141231937903
0.3770141231937903
0.3770141231937903
0.3770141231937903
0.3770141231937903
0.38737713243819744
0.3975260299213565
0.3975260299213565
0.3975260299213565
0.3975260299213565
0.3975260299213565
0.3975260299213565
0.3975260299213565
0.3975260299213565
0.3975260299213565
0.3975260299213565
0.3975260299213565
0.3975260299213565
0.3975260299213565
0.3975260299213565
0.40578155968620283
0.40578155968620283
0.40578155968620283
0.40578155968620283
0.40578155968620283
0.4156735230558642
0.4156735230558642
0.4249659734940309
0.4249659734940309
0.4249659734940309
0.4249659734940309
0.4249659734940309
0.4249659734940309
0.4249659734940309
0.4343440686366969
0.4343440686366969
0.4343440686366969
0.4343440686366969
0.4343440686366969
0.4343440686366969
0.4343440686366969
0.4343440686366969
0.4343440686366969
0.4343440686366969
0.44397909789286055
0.44397909789286055
0.44397909789286055
0.4531002589220288
0.4531002589220288
0.4531002589220288
0.4627352881781925
0.4627352881781925
0.4716851597983623
0.4716851597983623
0.4716851597983623
0.4716851597983623
0.4716851597983623
0.4716851597983623
0.4716851597983623
0.48161994552027326
0.4903985277314446
0.4903985277314446
0.4903985277314446
0.4903985277314446
0.4903985277314446
0.4903985277314446
0.4996481558173617
0.5081698039150353
0.5081698039150353
0.5081698039150353
0.5081698039150353
0.5177191884666997
0.5177191884666997
0.527397040075113
0.527397040075113
0.5372461810925248
0.5372461810925248
0.5473950785756838
0.5473950785756838
0.5473950785756838
0.5473950785756838
0.5473950785756838
0.5473950785756838
0.5567303513661002
0.5567303513661002
0.5567303513661002
0.5567303513661002
0.5567303513661002
0.5653804665205227
0.5653804665205227
0.5653804665205227
0.5653804665205227
0.5653804665205227
0.5653804665205227
0.5653804665205227
0.5750583181289359
0.5750583181289359
0.5750583181289359
0.5750583181289359
0.5750583181289359
0.5843507685671027
0.5843507685671027
0.5843507685671027
0.5843507685671027
0.5843507685671027
0.5843507685671027
0.5843507685671027
0.5843507685671027
0.5843507685671027
0.5843507685671027
0.5843507685671027
0.5843507685671027
0.5843507685671027
0.5843507685671027
0.5843507685671027
0.5843507685671027
0.5843507685671027
0.5843507685671027
0.5843507685671027
0.5843507685671027
0.5843507685671027
0.5843507685671027
0.5843507685671027
0.5843507685671027
0.5843507685671027
0.5843507685671027
0.5843507685671027
0.5843507685671027
0.5932578178350228
0.5932578178350228
0.5932578178350228
0.5932578178350228
0.5932578178350228
0.5932578178350228
0.5932578178350228
0.6034067153181819
0.6130417445743456
0.6130417445743456
0.62259112912601
0.62259112912601
0.62259112912601
0.6324402701434217
0.6324402701434217
0.6324402701434217
0.6324402701434217
0.6412616747068427
0.6412616747068427
0.6412616747068427
0.6412616747068427
0.6412616747068427
0.6412616747068427
0.6505541251450094
0.6505541251450094
0.6607030226281685
0.6607030226281685
0.6712801436338237
0.6712801436338237
0.6712801436338237
0.6712801436338237
0.6805725940719904
0.6805725940719904
0.6805725940719904
0.6805725940719904
0.6805725940719904
0.6805725940719904
0.6805725940719904
0.6805725940719904
0.6805725940719904
0.6805725940719904
0.6805725940719904
0.6805725940719904
0.690336090384903
0.690336090384903
0.690336090384903
0.6993287843573224
0.6993287843573224
0.6993287843573224
0.6993287843573224
0.7083643006819914
0.7083643006819914
0.7165005476094185
0.7165005476094185
0.7165005476094185
0.7252363074683402
0.7252363074683402
0.7252363074683402
0.7252363074683402
0.735085448485752
0.735085448485752
0.735085448485752
0.735085448485752
0.735085448485752
0.735085448485752
0.735085448485752
0.735085448485752
0.735085448485752
0.735085448485752
0.735085448485752
0.735085448485752
0.735085448485752
0.735085448485752
0.735085448485752
0.7465190165363995
0.7574387163600517
0.7678445479567084
0.7786786030758613
0.7786786030758613
0.7786786030758613
0.7786786030758613
0.7786786030758613
0.7887418558545212
0.7887418558545212
0.7887418558545212
0.7887418558545212
0.7887418558545212
0.7887418558545212
0.7887418558545212
0.7887418558545212
0.7887418558545212
0.7887418558545212
0.7887418558545212
0.7994046215646756
0.7994046215646756
0.7994046215646756
0.7994046215646756
0.7994046215646756
0.8104527884450766
0.8104527884450766
0.8104527884450766
0.8104527884450766
0.8104527884450766
0.8104527884450766
0.8104527884450766
0.8104527884450766
0.8217578894389753
0.8217578894389753
0.8217578894389753
0.8217578894389753
0.8332771021941221
0.8332771021941221
0.8332771021941221
0.8332771021941221
0.8332771021941221
0.8447963149492689
0.8447963149492689
0.8561014159431676
0.8561014159431676
0.8561014159431676
0.8561014159431676
0.8561014159431676
0.8561014159431676
0.8561014159431676
0.8676206286983144
0.8676206286983144
0.8676206286983144
0.8676206286983144
0.8676206286983144
0.8784975061697169
0.8784975061697169
0.8784975061697169
0.8784975061697169
0.888646403652876
0.888646403652876
0.8994804587720289
0.8994804587720289
0.8994804587720289
0.9110424938794253
0.9110424938794253
0.9110424938794253
0.9110424938794253
0.9110424938794253
0.9110424938794253
0.9226473513390713
0.9226473513390713
0.9226473513390713
0.9332244723447265
0.9332244723447265
0.9332244723447265
0.9332244723447265
0.9332244723447265
0.9332244723447265
0.9332244723447265
0.945214730974619
0.945214730974619
0.945214730974619
0.945214730974619
0.955706207275775
0.9664546176904287
0.9664546176904287
0.9664546176904287
0.9664546176904287
0.9664546176904287
0.9664546176904287
0.9664546176904287
0.9664546176904287
0.9664546176904287
0.9664546176904287
0.9664546176904287
0.9773314951618313
0.9773314951618313
0.9773314951618313
0.9773314951618313
0.9881227279287346
0.9881227279287346
0.9881227279287346
0.9881227279287346
0.9881227279287346
0.9881227279287346
0.9996419406838813
0.9996419406838813
0.9996419406838813
0.9996419406838813
1.0105616405075335
1.0105616405075335
1.021566985035685
1.021566985035685
1.021566985035685
1.021566985035685
1.033600066017827
1.0449479893639753
1.056381557414623
1.056381557414623
1.056381557414623
1.056381557414623
1.056381557414623
1.056381557414623
1.056381557414623
1.056381557414623
1.056381557414623
1.056381557414623
1.056381557414623
1.056381557414623
1.056381557414623
1.056381557414623
1.056381557414623
1.056381557414623
1.056381557414623
1.056381557414623
1.056381557414623
1.056381557414623
1.056381557414623
1.0677723031130208
1.0677723031130208
1.0677723031130208
1.0793343382204172
1.0793343382204172
1.0793343382204172
1.0793343382204172
1.0793343382204172
1.0793343382204172
1.0793343382204172
1.0793343382204172
1.0793343382204172
1.0793343382204172
1.0793343382204172
1.0793343382204172
1.0793343382204172
1.0793343382204172
1.0793343382204172
1.0793343382204172
1.0793343382204172
1.0793343382204172
1.0793343382204172
1.0793343382204172
1.0793343382204172
1.0904681498053175
1.0904681498053175
1.0904681498053175
1.1014734943334688
1.1014734943334688
1.1014734943334688
1.1014734943334688
1.1131211741453644
1.1241265186735157
1.1241265186735157
1.1241265186735157
1.134703639679171
1.134703639679171
1.134703639679171
1.134703639679171
1.134703639679171
1.1469080100703115
1.1469080100703115
1.1469080100703115
1.1469080100703115
1.1469080100703115
1.1469080100703115
1.1469080100703115
1.1469080100703115
1.1469080100703115
1.1469080100703115
1.1469080100703115
1.1469080100703115
1.1577420651894643
1.1577420651894643
1.1689615214788638
1.1795814648367686
1.1795814648367686
1.1905868093649201
1.1905868093649201
1.1905868093649201
1.1905868093649201
1.1905868093649201
1.1905868093649201
1.1905868093649201
1.2020203774155678
1.2124262090122246
1.2124262090122246
1.2124262090122246
1.2124262090122246
1.2124262090122246
1.2124262090122246
1.2124262090122246
1.2124262090122246
1.2124262090122246
1.2124262090122246
1.2238169547106226
1.2347794768865243
1.2347794768865243
1.2347794768865243
1.2347794768865243
1.2347794768865243
1.2347794768865243
1.2347794768865243
1.2347794768865243
1.245527887301178
1.245527887301178
1.245527887301178
1.245527887301178
1.245527887301178
1.25756096828332
1.25756096828332
1.25756096828332
1.25756096828332
1.25756096828332
1.25756096828332
1.25756096828332
1.25756096828332
1.25756096828332
1.25756096828332
1.2686947798682202
1.2686947798682202
1.2686947798682202
1.2686947798682202
1.2799142361576197
1.2799142361576197
1.2799142361576197
1.2799142361576197
1.2799142361576197
1.2799142361576197
1.2799142361576197
1.290362890106526
1.290362890106526
1.290362890106526
1.290362890106526
1.301753635804924
1.301753635804924
1.301753635804924
1.301753635804924
1.3131872038555716
1.3131872038555716
1.3131872038555716
1.3234645683954795
1.3355404717298713
1.3355404717298713
1.3464173492012739
1.3464173492012739
1.3464173492012739
1.3464173492012739
1.3464173492012739
1.3464173492012739
1.3464173492012739
1.3464173492012739
1.3464173492012739
1.3464173492012739
1.3464173492012739
1.3575083384339246
1.3692844853025692
1.3797331392514756
1.3797331392514756
1.390952595540875
1.390952595540875
1.390952595540875
1.390952595540875
1.390952595540875
1.390952595540875
1.390952595540875
1.4018294730122776
1.4018294730122776
1.4018294730122776
1.4018294730122776
1.4018294730122776
1.4018294730122776
1.4118927257909375
1.4118927257909375
1.4231978267848362
1.4231978267848362
1.4231978267848362
1.4231978267848362
1.4231978267848362
1.4231978267848362
1.4349739736534808
1.4349739736534808
1.445979318181632
1.445979318181632
1.4573272415277803
1.4573272415277803
1.4573272415277803
1.4573272415277803
1.4573272415277803
1.4573272415277803
1.4573272415277803
1.4675617837154387
1.4799374435155777
1.4799374435155777
1.4799374435155777
1.4917135903842222
1.4917135903842222
1.5027189349123735
1.5027189349123735
1.5027189349123735
1.5027189349123735
1.5027189349123735
1.5027189349123735
1.5027189349123735
1.5027189349123735
1.5027189349123735
1.5027189349123735
1.5027189349123735
1.5131675888612799
1.5131675888612799
1.5236162428101863
1.5236162428101863
1.5236162428101863
1.5348785214518355
1.5460123330367357
1.5460123330367357
1.5460123330367357
1.5460123330367357
1.5460123330367357
1.5460123330367357
1.557574368144132
1.557574368144132
1.557574368144132
1.557574368144132
1.557574368144132
1.5695646267740246
1.580355859540928
1.580355859540928
1.580355859540928
1.580355859540928
1.580355859540928
1.580355859540928
1.580355859540928
1.580355859540928
1.580355859540928
1.580355859540928
1.580355859540928
1.580355859540928
1.580355859540928
1.580355859540928
1.580355859540928
1.580355859540928
1.580355859540928
1.580355859540928
1.580355859540928
1.580355859540928
1.580355859540928
1.5926458746365677
1.5926458746365677
1.5926458746365677
1.5926458746365677
1.5926458746365677
1.5926458746365677
1.5926458746365677
1.601981147426984
1.601981147426984
1.6123869790236407
1.6123869790236407
1.6239061917787874
1.6350400033636876
1.6467733278800825
1.6467733278800825
1.6467733278800825
1.6467733278800825
1.6583353629874789
1.6583353629874789
1.6695119969246286
1.6695119969246286
1.6805601638050296
1.6805601638050296
1.6805601638050296
1.6805601638050296
1.6805601638050296
1.6805601638050296
1.6805601638050296
1.6805601638050296
1.6805601638050296
1.6805601638050296
1.6805601638050296
1.6805601638050296
1.6805601638050296
1.6805601638050296
1.6805601638050296
1.6805601638050296
1.6915226859809314
1.6915226859809314
1.6915226859809314
1.6915226859809314
1.6915226859809314
1.7034701222585742
1.7034701222585742
1.7034701222585742
1.7034701222585742
1.7150321573659706
1.7150321573659706
1.7257377454283747
1.7366146228997772
1.7478769015414262
1.7478769015414262
1.7478769015414262
1.7478769015414262
1.7478769015414262
1.7478769015414262
1.7478769015414262
1.7600384495803172
1.7600384495803172
1.7600384495803172
1.7600384495803172
1.7716004846877136
1.7716004846877136
1.7716004846877136
1.7716004846877136
1.7716004846877136
1.7716004846877136
1.7825630068636154
1.7825630068636154
1.7825630068636154
1.793311417278269
1.793311417278269
1.80547296531716
1.80547296531716
1.80547296531716
1.80547296531716
1.80547296531716
1.80547296531716
1.80547296531716
1.8172062898335548
1.8172062898335548
1.829239370815697
1.8409298729798422
1.8409298729798422
1.8520636845647425
1.8520636845647425
1.8520636845647425
1.862597983218148
1.862597983218148
1.8733892159850514
1.8846514946267003
1.8846514946267003
1.8846514946267003
1.8846514946267003
1.8846514946267003
1.8846514946267003
1.8846514946267003
1.8846514946267003
1.8846514946267003
1.8846514946267003
1.8952286156323557
1.8952286156323557
1.8952286156323557
1.8952286156323557
1.905677269581262
1.905677269581262
1.905677269581262
1.905677269581262
1.905677269581262
1.905677269581262
1.905677269581262
1.905677269581262
1.905677269581262
1.905677269581262
1.905677269581262
1.905677269581262
1.905677269581262
1.905677269581262
1.905677269581262
1.905677269581262
1.905677269581262
1.905677269581262
1.9166826141094133
1.9166826141094133
1.9166826141094133
1.9166826141094133
1.9166826141094133
1.9166826141094133
1.9166826141094133
1.9278164256943136
1.9278164256943136
1.9391215266882122
1.9391215266882122
1.9513687194316025
1.9513687194316025
1.9619886627895073
1.9735506978969037
1.9839565294935606
1.9839565294935606
1.9839565294935606
1.9839565294935606
1.993848492863222
1.993848492863222
1.993848492863222
2.0053677056183687
2.0053677056183687
2.0053677056183687
2.0053677056183687
2.0053677056183687
2.017315141896012
2.017315141896012
2.028363308776413
2.028363308776413
2.028363308776413
2.028363308776413
2.028363308776413
2.028363308776413
2.028363308776413
2.028363308776413
2.028363308776413
2.028363308776413
2.028363308776413
2.028363308776413
2.028363308776413
2.028363308776413
2.040653323872053
2.040653323872053
2.040653323872053
2.052472293092947
2.052472293092947
2.052472293092947
2.052472293092947
2.062963769394103
2.062963769394103
2.062963769394103
2.062963769394103
2.062963769394103
2.062963769394103
2.062963769394103
2.0738834692177552
2.0738834692177552
2.0738834692177552
2.083946721996415
2.083946721996415
2.083946721996415
2.083946721996415
2.083946721996415
2.083946721996415
2.083946721996415
2.083946721996415
2.083946721996415
2.083946721996415
2.083946721996415
2.0945238430020705
2.106257167518465


==> CSV/revenue/OfflineAdvogato0urs.csv <==
0.002380926038614357
0.0046826065290009305
0.006915230183111935
0.009080869090972346
0.01118153315688821
0.013219171949735112
0.015195676553406057
0.017112881284180606
0.01897256542211528
0.02077645484713544
0.022526223647873652
0.024223495675879687
0.025869846054446567
0.02746680264087246
0.0290158474346392
0.030518417981068927
0.031975908679048114
0.03338967208131325
0.03476102016085566
0.03609122551922602
0.03738152257838283
0.038633108705205914
0.039847145345502516
0.0410247591075087
0.04216704277516006
0.04327505635566184
0.04434982804180104
0.045392355171586816
0.04640360517684714
0.04738451644271739
0.04833599920025981
0.0492589363833461
0.05015418442029225
0.0510225740402507
0.05186491106044645
0.05268197711292152
0.053474530374979096
0.05424330627350984
0.054989018183737956
0.0557123580642227
0.05641399711029976
0.057094586387651435
0.0577547574318656
0.05839512281176745
0.0590162767373019
0.05961879557224572
0.060203238407743415
0.060770147542602904
0.061320049014446744
0.061853453076999375
0.06237085466771146
0.06287273388964858
0.06335955642948767
0.06383177401156169
0.06428982478985522
0.0647341337928669
0.06516511328559832
0.06558316316827592
0.06598867134200255
0.06638201407465431
0.06676355633300418
0.06713365215522328
0.0674926449292125
0.06784086776671869
0.06817864377389005
0.06850628635680306
0.06882409953945202
0.06913237820212795
0.06943140838843419
0.06972146755901006
0.07000282485522502
0.07027574133750673
0.07054047023347333
0.0707972571780215
0.07104634043606708
0.07128795111846413
0.07152231340653627
0.07174964476695085
0.07197015611912673
0.07218405207603648
0.07239153109527408
0.07259278569041011
0.0727880025990586
0.0729773629562132
0.07316104246186644
0.07333921153890503
0.07351203550223451
0.07367967471237376
0.07384228471291623
0.07400001638588108
0.0741530160699997
0.07430142574049878
0.07444538309657077
0.07458502170056096
0.0747204711234097
0.07485185704339503
0.07497930136798019
0.07510292234146741
0.07522283466571139
0.07533914960122325


==> CSV/revenue/OfflineAdvogatoTheirs.csv <==
0.008383697935308958
0.01212803143246838
0.014492078574852017
0.016202525595129885
0.017534655821440565
0.01862125217054431
0.019536181766438787
0.020324633754412676
0.02101620249140119
0.021631290623740286
0.02218454002759643
0.022686802876523988
0.02314633861557649
0.02356957430286048
0.023961606240511996
0.024326541420010745
0.024667736492602513
0.024987968917122853
0.025289562135909334
0.025574478754241476
0.025844391127653608
0.026100735496604147
0.02634475416059272
0.02657752865610742
0.02680000613606644
0.027013020629328612
0.027217310204270335
0.027413531077502905
0.027602269167628667
0.02778404974318129
0.027959345451595233
0.028128583050883334
0.028292149139505215
0.028450395002344045
0.02860364074820113
0.028752178876661334
0.02889627732113367
0.029036182123952575
0.029172119731306727
0.029304299004671464
0.0294329129818055
0.029558140440291564
0.029680147216530173
0.029799087471678663
0.029915104704334818
0.030028332728352997
0.03013889652464234
0.03024691298138425
0.030352491576671723
0.030455734982150054
0.030556739626581262
0.030655596173417926
0.030752389977876837
0.03084720148552336
0.03094010659328795
0.031031176988070237
0.031120480466366097
0.03120808116715267
0.03129403987911336
0.031378414228310614
0.0314612589167285
0.03154262589535339
0.03162256455883984
0.03170112191543295
0.031778342705427426
0.031854269579552376
0.0319289432057223
0.03200240240520033
0.032074684230027094
0.03214582410941373
0.0322158559065735
0.03228481203982617
0.03235272353224647
0.0324196201203747
0.03248553029354337
0.03255048139251373
0.03261449963899128
0.032677610221144224
0.03273983733704618
0.03280120423958833
0.0328617332953614
0.032921446023846376
0.032980363139177564
0.03303850457869788
0.03309588956163087
0.033152536618927274
0.0332084636034065
0.0332636877594607
0.03331822570258725
0.033372093496385494
0.03342530665064621
0.033477880151884354
0.033529828480469384
0.03358116563795044
0.033631905179266786
0.03368206021518569
0.033731643431384836
0.033780667116701184
0.033829143174546494
0.03387708313299946


==> CSV/revenue/OfflineAdvogatoTheirs2.csv <==
0.005921851023736085
0.009396398156628967
0.011793225893063433
0.013595184507615448
0.015024721144948867
0.01620128910567563
0.017195901718516194
0.018053960788965748
0.018806126406821236
0.019474007151262743
0.020073363640232954
0.020616019383731185
0.021111055503483987
0.021565587455152975
0.021985286992815205
0.022374742943451754
0.022737716792687025
0.023077327665166472
0.023396188753441263
0.02369650963220311
0.023980174184314192
0.024248800723059682
0.024503788974254846
0.024746357216734252
0.024977571873791668
0.025198371418845896
0.025409585757045845
0.025611952102810916
0.025806128101146356
0.025992702719085374
0.026172205340650217
0.026345113436991183
0.02651185903186246
0.02667283422007523
0.026828395849501238
0.026978869586412657
0.02712455338008511
0.02726572046904899
0.02740262201663989
0.027535489387489596
0.027664536130145502
0.027789959752909
0.027911943253524318
0.02803065650100481
0.028146257423685737
0.028258893106563904
0.02836870073782244
0.028475808458672272
0.02858033614025465
0.028682396065304115
0.028782093545832155
0.028879527485361586
0.028974790870760655
0.02906797123320463
0.029159151059525976
0.029248408178608812
0.029335816079714885
0.02942144423933782
0.0295053583993354
0.029587620820103556
0.029668290529211216
0.029747423538343296
0.02982507302704026
0.029901289553291646
0.02997612117850157
0.03004961368463177
0.030121810662245518
0.030192753671023035
0.03026248236318535
0.030331034585940705
0.03039844649315013
0.030464752648087505
0.030529986110253617
0.03059417850784828
0.030657360139907937
0.030719560032611695
0.030780806024716296
0.030841124804064025
0.030900541995254903
0.030959082204368698
0.031016769066042754
0.031073625303789078
0.031129672764848987
0.031184932480185307
0.031239424677444175
0.03129316885246775
0.03134618377147622
0.0313984875445769
0.031450097606766605
0.0315010308041766
0.03155130337738394
0.03160093100548024
0.031649928836128695
0.03169831150982114
0.03174609316037692
0.031793287468991765
0.031839907651836294
0.03188596651755658
0.031931476446656226
0.03197644942569493


==> CSV/revenue/OfflineFB0urs.csv <==
0.003118514323355942
0.006019095575754102
0.008832651236278275
0.011561792639841917
0.014209052745658599
0.016776888221150688
0.0192676823613294
0.021683746670895454
0.024027323466349525
0.026300587689653463
0.02850564902161494
0.030644553842817456
0.03271928713729284
0.03473177433744389
0.03668388293370043
0.03857742466303817
0.04041415674140863
0.04219578358784862
0.04392395858913109
0.045600285457456445
0.047226319901109697
0.04880357070926079
0.05033350151671831
0.05181753225450162
0.05325703992723555
0.05465336043590006
0.05600778945798535
0.05732158374167075
0.05859596263674457
0.059832108594538934
0.06103116862803699
0.06219425556007018
0.06332244860457986
0.06441679455111272
0.06547830900843923
0.06650797698760857
0.06750675390693382
0.06847556648077222
0.06941531385147526
0.07032686797314483
0.07121107460312252
0.07206875426821031
0.07290070293781307
0.07370769240057819
0.07449047161581647
0.07524976677604306
0.07598628261494611
0.07670070242894719
0.07739368916484879
0.07806588585499648
0.07871791612384801
0.07935038512985568
0.07996387967543286
0.08055896911380356
0.08113620542607974
0.08169612436696846
0.08223924542068624
0.0827660725542496
0.08327709459554862
0.08377278577840189
0.08425360591104732
0.0847200013472492
0.08517240458585257
0.08561123557783519
0.086036901483184
0.08644979713991226
0.08685030588267771
0.08723879917554735
0.0876156375005192
0.08798117051036877
0.08833573744512535
0.08867966726558867
0.08901327904994945
0.08933688238023321
0.08965077753978173
0.08995525570226358
0.09025059938179007
0.0905370827877738
0.09081497153487116
0.09108452361502081
0.09134598900346515
0.09159961034282159
0.09184562298830912
0.09208425522633315
0.09231572848598653
0.09254025745474505
0.09275805045889615
0.0929693096573383
0.09317423104795362
0.09337300483064673
0.09356581522259697
0.093752841353066
0.09393425670575856
0.09411022946149018
0.09428092301557849
0.09444649576856186
0.09460710136333747
0.09476288873748975
0.09491400244263999
0.09506058268849146


==> CSV/revenue/OfflineFBTheirs.csv <==
0.0075807933141201446
0.011959422874112845
0.01497990883183613
0.017250739834146656
0.01905224401910197
0.02053495682817264
0.021788369111390486
0.022869696484785138
0.023817576746101018
0.024659241070633456
0.025414551065922865
0.026098406677059455
0.026722251970406005
0.027295053783002968
0.02782395978080869
0.02831475281058896
0.028772173036824257
0.02920015116318914
0.029601980397110275
0.029980445204901444
0.030337919714102414
0.03067644331878955
0.03099777987309643
0.031303464801730886
0.03159484185063168
0.03187309374976791
0.032139266416215125
0.032394288819700426
0.03263898970474307
0.03287411133232262
0.03310032078788362
0.03331821982576008
0.033528352859595205
0.0337312140918808
0.033927253087338106
0.03411688031953567
0.03430047129169206
0.034478370246098684
0.03465089373997879
0.034818333434080605
0.034980958343791585
0.03513901741357316
0.035292741196499604
0.035442343848256
0.0355880242919901
0.035729967936926565
0.035868347705539504
0.03600332502226307
0.03613505096076047
0.0362636670204462
0.03638930590584014
0.03651209231936096
0.03663214341494407
0.036749569463153435
0.03686447437009115
0.03697695633195434
0.037087107902685705
0.03719501665684516
0.03730076545699755
0.03740443268971499
0.03750609274620707
0.037605816296019196
0.03770367026850862
0.037799718535824735
0.03789402140274955
0.03798663679907311
0.03807761955577386
0.038167022024904226
0.03825489423544217
0.03834128385545951
0.038426236416570794
0.038509795527006715
0.03859200289774857
0.03867289826690344
0.03875251986256363
0.03883090422336466
0.03890808655682874
0.038984100367798855
0.0390589779866816
0.039132750458822106
0.03920544752038129
0.039277097841479494
0.039347728903148166
0.039417367323490146
0.039486038456623636
0.0395537669838403
0.03962057641534337
0.03968648976753095
0.03975152878754963
0.03981571489704977
0.03987906850314411
0.039941609304571586
0.04000335641305129
0.040064328383861175
0.040124542882576504
0.040184017254183885
0.04024276800642051
0.04030081146688543
0.04035816317246155
0.040414838163064064


==> CSV/revenue/OfflineFBTheirs2.csv <==
0.010683216489119914
0.015401831266102567
0.01838100711435582
0.020536515062058502
0.02221526758547759
0.0235845979796891
0.024737593619647297
0.02573120206055489
0.026602718058741856
0.02737785302550211
0.028075058812735015
0.02870801117265795
0.029287118887004065
0.029820481081089003
0.03031452037887875
0.03077441228292675
0.031204386848740315
0.03160794420346478
0.03198801247957047
0.032347064794115456
0.03268720880950363
0.033010254366662085
0.033317767030009965
0.033611109864231284
0.033891476299664824
0.0341599175397567
0.034417363548144723
0.03466464143420857
0.03490248944569115
0.0351315695591045
0.03535247752618469
0.03556575103334567
0.035771877264885454
0.035971298933722785
0.036164419418117856
0.03635160742890517
0.03653320051500758
0.03670950877246529
0.036880817573001455
0.037047390101808776
0.03720946957941335
0.03736728148484636
0.03752103455185785
0.0376709232845827
0.03781712840032514
0.037959818480660976
0.03809915112970011
0.038235273657543346
0.03836832402498517
0.038498431521706546
0.03862571772775972
0.038750296865640285
0.03887227654402472
0.03899175817701059
0.03910883735633031
0.03922360436187372
0.039336144815536406
0.03944653930708062
0.03955486461666271
0.039661193283791404
0.039765594325544225
0.03986813312119562
0.039968871908164304
0.040067870079935716
0.04016518383456715
0.04026086698421199
0.0403549707558364
0.04044754421345663
0.04053863385490705
0.04062828446451901
0.04071653860028177
0.04080343724765513
0.04088901938131127
0.04097332260310367
0.041056382690896516
0.04113823422380004
0.041218910118605914
0.041298442155054294
0.04137686086371249
0.041454195499092586
0.04153047428101376
0.04160572436043295
0.04167997187225119
0.04175324180429308
0.041825558405316175
0.041896945139238854
0.041967424363830864
0.0420370180032227
0.04210574677058133
0.04217363101678204
0.042240690310391786
0.04230694355980779
0.04237240895134851
0.042437104067160204
0.04250104609290895
0.04256425157039884
0.04262673642154718
0.04268851615108497
0.04274960577752348
0.04281001976222321


==> CSV/revenue/OnlineAdvOurs.csv <==
6.153586328942493e-7
0.010858603148455732
0.020439180365199504
0.020439180365199504
0.020439180365199504
0.0316621426044735
0.04297634845611029
0.04297634845611029
0.04297634845611029
0.04297634845611029
0.04297634845611029
0.04297634845611029
0.05438179792010987
0.05438179792010987
0.05438179792010987
0.05438179792010987
0.05438179792010987
0.05438179792010987
0.06574162557792805
0.07564155543794158
0.07564155543794158
0.08649954322776442
0.08649954322776442
0.09758564004849422
0.09758564004849422
0.09758564004849422
0.09758564004849422
0.10912795493103798
0.11952972465904686
0.11952972465904686
0.11952972465904686
0.13120890496013482
0.13120890496013482
0.13120890496013482
0.13120890496013482
0.13120890496013482
0.13120890496013482
0.13120890496013482
0.13120890496013482
0.13120890496013482
0.13120890496013482
0.13120890496013482
0.13120890496013482
0.14183878371905068
0.14183878371905068
0.15242304067178514
0.1639653555543289
0.1639653555543289
0.1639653555543289
0.17486896515033312
0.18641128003287688
0.19681304976088576
0.2075341721321644
0.2075341721321644
0.21994330133215467
0.2308012891219775
0.24152241149325615
0.24152241149325615
0.24152241149325615
0.24152241149325615
0.25251726470162317
0.25251726470162317
0.25251726470162317
0.2634664961038088
0.2634664961038088
0.27510005459871534
0.28618615141944515
0.28618615141944515
0.29832154978234704
0.3087689413165373
0.3087689413165373
0.3199919035558113
0.3304392950900016
0.3415710137169128
0.3517902962201961
0.3517902962201961
0.3636063419398282
0.37555925307800453
0.3862803754492832
0.3862803754492832
0.3862803754492832
0.3862803754492832
0.3862803754492832
0.3862803754492832
0.3862803754492832
0.3862803754492832
0.3862803754492832
0.3980051775565525
0.4101861977256358
0.4101861977256358
0.4101861977256358
0.4101861977256358
0.4212266727401842
0.4212266727401842
0.4212266727401842
0.4212266727401842
0.43226714775473263
0.43226714775473263
0.43226714775473263
0.4444481679238159
0.4444481679238159
0.4546674504270992
0.4660728998910988
0.4660728998910988
0.4660728998910988
0.4660728998910988
0.4660728998910988
0.4778433238045495
0.48883817701291654
0.48883817701291654
0.48883817701291654
0.48883817701291654
0.48883817701291654
0.48883817701291654
0.48883817701291654
0.48883817701291654
0.48883817701291654
0.48883817701291654
0.48883817701291654
0.48883817701291654
0.48883817701291654
0.48883817701291654
0.48883817701291654
0.5003348700892789
0.5003348700892789
0.5003348700892789
0.5003348700892789
0.5003348700892789
0.5113297232976459
0.5113297232976459
0.5113297232976459
0.5113297232976459
0.5216858712194734
0.5216858712194734
0.5340950004194637
0.5340950004194637
0.54604791155764
0.54604791155764
0.5569971429598256
0.5688588104856391
0.5688588104856391
0.5688588104856391
0.5789868493765596
0.5789868493765596
0.5789868493765596
0.5789868493765596
0.5789868493765596
0.5789868493765596
0.5789868493765596
0.5789868493765596
0.5789868493765596
0.5896623499416569
0.5896623499416569
0.5896623499416569
0.5896623499416569
0.5896623499416569
0.6006115813438425
0.6006115813438425
0.6118801653892979
0.6118801653892979
0.6118801653892979
0.6228293967914835
0.6228293967914835
0.6335505191627622
0.6335505191627622
0.6335505191627622
0.6335505191627622
0.6335505191627622
0.6335505191627622
0.6442716415340408
0.6548102766805939
0.6548102766805939
0.6654401554395097
0.6654401554395097
0.6654401554395097
0.6654401554395097
0.6654401554395097
0.6654401554395097
0.6654401554395097
0.6761612778107884
0.6761612778107884
0.6761612778107884
0.6761612778107884
0.6877948363056949
0.6877948363056949
0.6877948363056949
0.6877948363056949
0.6877948363056949
0.6877948363056949
0.6992459075758759
0.7111988187140522
0.7111988187140522
0.7221480501162378
0.7221480501162378
0.7221480501162378
0.7221480501162378
0.7221480501162378
0.7221480501162378
0.7221480501162378
0.7221480501162378
0.7221480501162378
0.7330516597122421
0.7438184038897021
0.7438184038897021
0.7438184038897021
0.7438184038897021
0.7557713150278784
0.7664011937867943
0.7664011937867943
0.7777153996384311
0.7777153996384311
0.7884365220097097
0.7884365220097097
0.7884365220097097
0.7884365220097097
0.798427695482086
0.8089663306286391
0.8089663306286391
0.8089663306286391
0.8210104853791782
0.8210104853791782
0.8210104853791782
0.8210104853791782
0.8210104853791782
0.8210104853791782
0.832096582199908
0.832096582199908
0.8438670061133587
0.854542506678456
0.8659479561424556
0.8659479561424556
0.8659479561424556
0.8659479561424556
0.8659479561424556
0.8783570853424458
0.8783570853424458
0.8783570853424458
0.8893975603569942
0.900939875239538
0.900939875239538
0.9120715938664492
0.9120715938664492
0.9120715938664492
0.9120715938664492
0.9228839598500906
0.9228839598500906
0.9330576205471925
0.945147397103913
0.9557316540566475
0.9672739689391913
0.9672739689391913
0.978588174790828
0.9894461625806509
1.0016271827497343
1.0016271827497343
1.0016271827497343
1.0016271827497343
1.0016271827497343
1.0136713375002735
1.0136713375002735
1.0254873832199056
1.0368928326839053
1.0368928326839053
1.0368928326839053
1.0480245513108166
1.0480245513108166
1.0480245513108166
1.0480245513108166
1.0480245513108166
1.0480245513108166
1.0480245513108166
1.0480245513108166
1.0480245513108166
1.0480245513108166
1.0590194045191836
1.0590194045191836
1.0689193343791972
1.0811003545482805
1.0811003545482805
1.0811003545482805
1.0811003545482805
1.091821476919559
1.091821476919559
1.1038656316700983
1.1038656316700983
1.1038656316700983
1.1038656316700983
1.1156816773897305
1.127543344915544
1.127543344915544
1.1382644672868227
1.1382644672868227
1.1382644672868227
1.1493505641075525
1.1493505641075525
1.1493505641075525
1.1493505641075525
1.1493505641075525
1.1493505641075525
1.1616684496951801
1.1616684496951801
1.1732107645777239
1.1841143741737281
1.1841143741737281
1.1955198236377278
1.1955198236377278
1.1955198236377278
1.206423433233732
1.206423433233732
1.206423433233732
1.206423433233732
1.206423433233732
1.206423433233732
1.206423433233732
1.206423433233732
1.2176920172791874
1.2176920172791874
1.2176920172791874
1.2176920172791874
1.2176920172791874
1.229781793835908
1.241460974136996
1.241460974136996
1.241460974136996
1.241460974136996
1.241460974136996
1.241460974136996
1.241460974136996
1.241460974136996
1.2528208017948141
1.2528208017948141
1.2528208017948141
1.2642262512588138
1.2642262512588138
1.2642262512588138
1.275814187947539
1.275814187947539
1.275814187947539
1.275814187947539
1.275814187947539
1.2874021246362644
1.2874021246362644
1.2984882214569942
1.309574318277724
1.3207060369046353
1.3207060369046353
1.3207060369046353
1.3207060369046353
1.3207060369046353
1.3207060369046353
1.3207060369046353
1.3326133262366302
1.3326133262366302
1.3437450448635415
1.3437450448635415
1.3549223852966341
1.3549223852966341
1.3663278347606338
1.3663278347606338
1.377094578938094
1.377094578938094
1.387176996022833
1.387176996022833
1.387176996022833
1.3983999582621072
1.3983999582621072
1.3983999582621072
1.4089842152148417
1.4089842152148417
1.4210739917715622
1.4210739917715622
1.4210739917715622
1.433300633746827
1.44415862153665
1.44415862153665
1.44415862153665
1.44415862153665
1.44415862153665
1.44415862153665
1.4561115326748264
1.4672432513017377
1.4672432513017377
1.4672432513017377
1.4672432513017377
1.4776450210297467
1.4891417141061092
1.4891417141061092
1.4891417141061092
1.4891417141061092
1.4891417141061092
1.4891417141061092
1.4891417141061092
1.4891417141061092
1.4999084582835693
1.5111314205228434
1.5111314205228434
1.5111314205228434
1.5111314205228434
1.5228562226301128
1.5228562226301128
1.5228562226301128
1.5228562226301128
1.5228562226301128
1.5228562226301128
1.5228562226301128
1.5228562226301128
1.5337142104199357
1.5337142104199357
1.5337142104199357
1.5337142104199357
1.5445265764035772
1.5445265764035772
1.5445265764035772
1.5445265764035772
1.5445265764035772
1.5445265764035772
1.5573463018592
1.5573463018592
1.5682955332613857
1.5805221752366505
1.5805221752366505
1.5805221752366505
1.5805221752366505
1.5805221752366505
1.5805221752366505
1.5805221752366505
1.5918820028944687
1.5918820028944687
1.6024206380410217
1.6024206380410217
1.6024206380410217
1.6145560364039238
1.6145560364039238
1.6145560364039238
1.6145560364039238
1.6145560364039238
1.6145560364039238
1.6145560364039238
1.6259614858679234
1.6259614858679234
1.6259614858679234
1.6259614858679234
1.6259614858679234
1.6259614858679234
1.6259614858679234
1.6259614858679234
1.6376406661690115
1.649137359245374
1.6601778342599225
1.6601778342599225
1.6601778342599225
1.672267610816643
1.672267610816643
1.6844942527919078
1.695625971418819
1.695625971418819
1.695625971418819
1.695625971418819
1.695625971418819
1.695625971418819
1.695625971418819
1.7066208246271861
1.7186193575715438
1.7186193575715438
1.7186193575715438
1.7306178905159015
1.7306178905159015
1.7306178905159015
1.7306178905159015
1.7306178905159015
1.742251449010808
1.742251449010808
1.742251449010808
1.742251449010808
1.742251449010808
1.742251449010808
1.7537481420871706
1.7537481420871706
1.764788617101719
1.764788617101719
1.764788617101719
1.764788617101719
1.764788617101719
1.764788617101719
1.764788617101719
1.764788617101719
1.764788617101719
1.7750078996050025
1.7750078996050025
1.7750078996050025
1.7750078996050025
1.7868695671308161
1.7868695671308161
1.7868695671308161
1.7978644203391831
1.8085855427104618
1.8206753192671823
1.8206753192671823
1.8206753192671823
1.8308946017704657
1.8308946017704657
1.8308946017704657
1.8308946017704657
1.8308946017704657
1.8308946017704657
1.8308946017704657
1.8423000512344654
1.8423000512344654
1.8423000512344654
1.8526561991562929
1.8526561991562929
1.8526561991562929
1.8526561991562929
1.8526561991562929
1.8526561991562929
1.8526561991562929
1.8526561991562929
1.8526561991562929
1.8526561991562929
1.862966725271939
1.862966725271939
1.8728210333257713
1.8728210333257713
1.8728210333257713
1.8728210333257713
1.8728210333257713
1.8728210333257713
1.8842721045959523
1.8842721045959523
1.8842721045959523
1.8957231758661333
1.8957231758661333
1.8957231758661333
1.8957231758661333
1.8957231758661333
1.8957231758661333
1.906672407268319
1.9171197988025093
1.9171197988025093
1.9171197988025093
1.9278865429799694
1.9387445307697924
1.9387445307697924
1.9387445307697924
1.9387445307697924
1.9495568967534338
1.9495568967534338
1.9495568967534338
1.9495568967534338
1.9495568967534338
1.9495568967534338
1.9495568967534338
1.9495568967534338
1.9495568967534338
1.9495568967534338
1.9495568967534338
1.960916724411252
1.960916724411252
1.960916724411252
1.960916724411252
1.960916724411252
1.971911577619619
1.971911577619619
1.971911577619619
1.983134539858893
1.983134539858893
1.983134539858893
1.983134539858893
1.983134539858893
1.983134539858893
1.9944031239043485
2.0059910605930735
2.0168946701890778
2.0168946701890778
2.0280720106221706
2.0280720106221706
2.0394774600861703
2.0394774600861703
2.0394774600861703
2.0394774600861703
2.0394774600861703
2.0394774600861703
2.05120226219344
2.05120226219344
2.05120226219344
2.062425224432714
2.062425224432714
2.062425224432714
2.073556943059625
2.073556943059625
2.0845517962679923
2.0845517962679923
2.096185354762899
2.096185354762899
2.1081382659010752
2.119315606334168
2.119315606334168
2.119315606334168
2.119315606334168
2.119315606334168
2.119315606334168
2.119315606334168
2.119315606334168
2.1311772738599815
2.1311772738599815
2.1311772738599815
2.1427652105487067
2.1427652105487067
2.15298449305199
2.15298449305199
2.15298449305199
2.15298449305199
2.15298449305199
2.1640249680665384
2.1640249680665384
2.1640249680665384
2.174700468631636
2.174700468631636
2.174700468631636
2.174700468631636
2.174700468631636
2.1849653729411007
2.1849653729411007
2.1849653729411007
2.1849653729411007
2.1963708224051004
2.1963708224051004
2.1963708224051004
2.1963708224051004
2.1963708224051004
2.1963708224051004
2.1963708224051004
2.1963708224051004
2.1963708224051004
2.1963708224051004
2.1963708224051004
2.1963708224051004
2.1963708224051004
2.1963708224051004
2.1963708224051004
2.1963708224051004
2.1963708224051004
2.1963708224051004
2.207730650062919
2.218406150628016
2.218406150628016
2.218406150628016
2.218406150628016
2.2295378692549273
2.2295378692549273
2.2295378692549273
2.2410801841374712
2.2524400117952896
2.2524400117952896
2.2524400117952896
2.2524400117952896
2.2524400117952896
2.2524400117952896
2.2629786469418427
2.2629786469418427
2.2629786469418427
2.2629786469418427
2.2629786469418427
2.2629786469418427
2.2757071287851027
2.2757071287851027
2.287660039923279
2.287660039923279
2.287660039923279
2.287660039923279
2.287660039923279
2.287660039923279
2.2976512133956555
2.2976512133956555
2.2976512133956555
2.2976512133956555
2.3094672591152876
2.320827086773106
2.332004427206199
2.3431817676392916
2.354085377235296
2.354085377235296
2.3654908266992956
2.3766225453262066
2.3766225453262066
2.3898984888436434
2.3898984888436434
2.4010758292767362
2.412253169709829
2.4242060808480055
2.4242060808480055
2.4242060808480055
2.4242060808480055
2.4242060808480055
2.4242060808480055
2.4242060808480055
2.434653472382196
2.434653472382196
2.434653472382196
2.434653472382196
2.4460589218461957
2.457646858534921
2.457646858534921
2.457646858534921
2.457646858534921
2.4685960899371064
2.4685960899371064
2.4793628341145664
2.4793628341145664
2.4909051489971104
2.5024930856858356
2.5024930856858356
2.5024930856858356
2.5024930856858356
2.5024930856858356
2.5133054516694773
2.5248933883582025
2.5248933883582025
2.5248933883582025
2.5248933883582025
2.5248933883582025
2.5248933883582025
2.53524953628003
2.53524953628003
2.53524953628003
2.547019960193481
2.547019960193481
2.547019960193481
2.547019960193481
2.547019960193481
2.547019960193481
2.5590184931378386
2.5590184931378386
2.5703326989894753
2.5703326989894753
2.5703326989894753
2.5703326989894753
2.5703326989894753
2.5703326989894753
2.5703326989894753
2.5819206356782005
2.5819206356782005
2.5931435979174746
2.604868400024744
2.616547580325832
2.626721241022934
2.6374423633942126
2.64843721660258
2.6587021209120447
2.6587021209120447
2.6587021209120447
2.6587021209120447
2.6587021209120447
2.6587021209120447
2.6587021209120447
2.6587021209120447
2.6701531921822257
2.6701531921822257
2.6701531921822257
2.6701531921822257
2.6814673980338624
2.692188520405141
2.692188520405141
2.692188520405141
2.692188520405141
2.692188520405141
2.692188520405141
2.692188520405141
2.7039133225124106
2.7039133225124106
2.7039133225124106
2.7039133225124106
2.7039133225124106
2.7039133225124106
2.7147256884960522
2.7259486507353263
2.737125991168419
2.737125991168419
2.737125991168419
2.737125991168419
2.7480752225706047
2.759571915646967
2.759571915646967
2.759571915646967
2.759571915646967
2.771114230529511
2.771114230529511
2.771114230529511
2.771114230529511
2.771114230529511
2.7820634619316964
2.7820634619316964
2.7820634619316964
2.7820634619316964
2.7938338858451472
2.7938338858451472
2.7938338858451472
2.7938338858451472
2.7938338858451472
2.7938338858451472
2.8050568480844214
2.8050568480844214
2.8050568480844214
2.8050568480844214
2.8159604576804256
2.8159604576804256
2.8159604576804256
2.8159604576804256
2.8159604576804256
2.8159604576804256
2.8159604576804256
2.8159604576804256
2.8280958560433276
2.8280958560433276
2.839820658150597
2.839820658150597
2.839820658150597
2.839820658150597
2.839820658150597
2.839820658150597
2.839820658150597
2.839820658150597
2.851271729420778
2.851271729420778
2.851271729420778
2.851271729420778
2.851271729420778
2.851271729420778
2.8627684224971404
2.8627684224971404
2.8627684224971404
2.8627684224971404
2.8627684224971404
2.8627684224971404
2.8743563591858656
2.8861267830993165
2.8985359122993066
2.9096220091200364
2.9096220091200364
2.9096220091200364
2.9096220091200364
2.9096220091200364
2.9096220091200364
2.9096220091200364
2.9205256187160407
2.9205256187160407
2.9205256187160407
2.9205256187160407
2.9205256187160407
2.931566093730589
2.931566093730589
2.931566093730589
2.9429259213884076
2.9429259213884076
2.9429259213884076
2.9429259213884076
2.9429259213884076
2.9429259213884076
2.9546963453018584
2.9546963453018584
2.9546963453018584
2.9546963453018584
2.9546963453018584
2.9657824421225882
2.9657824421225882
2.9657824421225882
2.9657824421225882
2.9657824421225882
2.9657824421225882
2.9657824421225882
2.97823719312876
2.97823719312876
2.97823719312876
2.97823719312876
2.97823719312876
2.97823719312876
2.97823719312876
2.97823719312876
2.97823719312876
2.97823719312876
2.9891408027247643
3.0003637649640384
3.0003637649640384
3.0115411053971313
3.0115411053971313
3.0236765037600333
3.0351731968363955
3.0457118319829486
3.0457118319829486
3.0457118319829486
3.0457118319829486
3.0457118319829486
3.0457118319829486
3.0457118319829486
3.0457118319829486
3.0584403138262086
3.0584403138262086
3.069024570778943
3.069024570778943
3.069024570778943
3.069024570778943
3.069024570778943
3.080794994692394
3.080794994692394
3.080794994692394
3.080794994692394
3.080794994692394
3.080794994692394
3.092017956931668
3.103149675558579
3.103149675558579
3.103149675558579
3.103149675558579
3.103149675558579
3.11460074682876
3.11460074682876
3.1244094330764107
3.1359517479589547
3.1359517479589547
3.1359517479589547
3.1473571974229544
3.158671403274591
3.158671403274591
3.158671403274591
3.158671403274591
3.158671403274591
3.158671403274591
3.158671403274591
3.158671403274591
3.170761179831312
3.1818472766520416
3.1818472766520416
3.1818472766520416
3.1818472766520416
3.1818472766520416
3.1818472766520416
3.1930246170851344
3.1930246170851344
3.1930246170851344
3.1930246170851344
3.1930246170851344
3.1930246170851344
3.1930246170851344
3.1930246170851344
3.204749419192404
3.204749419192404
3.204749419192404
3.2161092468502224
3.228199023406943
3.2403800435760264
3.2403800435760264
3.2403800435760264
3.2403800435760264
3.251329274978212
3.2626434808298486
3.2626434808298486
3.2744139047432994
3.2744139047432994
3.2744139047432994
3.2744139047432994
3.2846788090527643
3.2846788090527643
3.2846788090527643
3.2846788090527643
3.2964948547723965
3.2964948547723965
3.2964948547723965
3.2964948547723965
3.2964948547723965
3.308128413267303
3.308128413267303
3.308128413267303
3.308128413267303
3.308128413267303
3.319898837180754
3.319898837180754
3.319898837180754
3.319898837180754
3.319898837180754
3.3312130430323905
3.3312130430323905
3.3312130430323905
3.3312130430323905
3.341797299985125
3.341797299985125
3.341797299985125
3.341797299985125
3.341797299985125
3.341797299985125
3.341797299985125
3.341797299985125
3.341797299985125
3.341797299985125
3.341797299985125
3.3528833968058547
3.365976853098566
3.365976853098566
3.365976853098566
3.3773366807563843
3.3887877520265652


==> CSV/revenue/OnlineAdvTheirs.csv <==
3.1759928374939184e-7
0.00560440894609371
0.010549195363344548
0.010549195363344548
0.010549195363344548
0.0163416595471714
0.022181216940252477
0.022181216940252477
0.022181216940252477
0.022181216940252477
0.022181216940252477
0.022181216940252477
0.028067867542587777
0.028067867542587777
0.028067867542587777
0.028067867542587777
0.028067867542587777
0.028067867542587777
0.033930971540295965
0.039040584189936584
0.039040584189936584
0.044644675536746545
0.044644675536746545
0.050366499906692064
0.050366499906692064
0.050366499906692064
0.050366499906692064
0.0563237903229087
0.061692415623447544
0.061692415623447544
0.061692415623447544
0.06772034585354551
0.06772034585354551
0.06772034585354551
0.06772034585354551
0.06772034585354551
0.06772034585354551
0.06772034585354551
0.06772034585354551
0.06772034585354551
0.06772034585354551
0.06772034585354551
0.06772034585354551
0.07320670417721992
0.07320670417721992
0.07866951589626721
0.08462680631248384
0.08462680631248384
0.08462680631248384
0.09025444426392092
0.09621173468013755
0.1015803599806764
0.10711381151360502
0.10711381151360502
0.11351848741773678
0.11912257876454674
0.12465603029747536
0.12465603029747536
0.12465603029747536
0.12465603029747536
0.13033076145816666
0.13033076145816666
0.13033076145816666
0.13598194601423086
0.13598194601423086
0.1419863296397017
0.1477081540096472
0.1477081540096472
0.15397155028601628
0.15936372219118222
0.15936372219118222
0.16515618637500906
0.170548358280175
0.17629372925474762
0.181568168136778
0.181568168136778
0.1876667381807573
0.19383594803861792
0.19936939957154654
0.19936939957154654
0.19936939957154654
0.19936939957154654
0.19936939957154654
0.19936939957154654
0.19936939957154654
0.19936939957154654
0.19936939957154654
0.2054208764062716
0.21170781928726778
0.21170781928726778
0.21170781928726778
0.21170781928726778
0.21740609705258618
0.21740609705258618
0.21740609705258618
0.21740609705258618
0.22310437481790457
0.22310437481790457
0.22310437481790457
0.22939131769890075
0.22939131769890075
0.23466575658093114
0.24055240718326643
0.24055240718326643
0.24055240718326643
0.24055240718326643
0.24055240718326643
0.2466274306226186
0.2523021617833099
0.2523021617833099
0.2523021617833099
0.2523021617833099
0.2523021617833099
0.2523021617833099
0.2523021617833099
0.2523021617833099
0.2523021617833099
0.2523021617833099
0.2523021617833099
0.2523021617833099
0.2523021617833099
0.2523021617833099
0.2523021617833099
0.2582359055948994
0.2582359055948994
0.2582359055948994
0.2582359055948994
0.2582359055948994
0.2639106367555907
0.2639106367555907
0.2639106367555907
0.2639106367555907
0.2692557154515024
0.2692557154515024
0.27566039135563414
0.27566039135563414
0.28182960121349476
0.28182960121349476
0.28748078576955893
0.29360290241816533
0.29360290241816533
0.29360290241816533
0.2988302480909415
0.2988302480909415
0.2988302480909415
0.2988302480909415
0.2988302480909415
0.2988302480909415
0.2988302480909415
0.2988302480909415
0.2988302480909415
0.304340153019243
0.304340153019243
0.304340153019243
0.304340153019243
0.304340153019243
0.30999133757530717
0.30999133757530717
0.3158073483637611
0.3158073483637611
0.3158073483637611
0.3214585329198253
0.3214585329198253
0.3269919844527539
0.3269919844527539
0.3269919844527539
0.3269919844527539
0.3269919844527539
0.3269919844527539
0.3325254359856825
0.3379647011001027
0.3379647011001027
0.34345105942377707
0.34345105942377707
0.34345105942377707
0.34345105942377707
0.34345105942377707
0.34345105942377707
0.34345105942377707
0.3489845109567057
0.3489845109567057
0.3489845109567057
0.3489845109567057
0.35498889458217653
0.35498889458217653
0.35498889458217653
0.35498889458217653
0.35498889458217653
0.35498889458217653
0.3608990917891389
0.36706830164699955
0.36706830164699955
0.3727194862030637
0.3727194862030637
0.3727194862030637
0.3727194862030637
0.3727194862030637
0.3727194862030637
0.3727194862030637
0.3727194862030637
0.3727194862030637
0.3783471241545008
0.3839041222920565
0.3839041222920565
0.3839041222920565
0.3839041222920565
0.39007333214991713
0.3955596904735915
0.3955596904735915
0.4013992478666726
0.4013992478666726
0.4069326993996012
0.4069326993996012
0.4069326993996012
0.4069326993996012
0.412089405258496
0.4175286703729162
0.4175286703729162
0.4175286703729162
0.42374497344003104
0.42374497344003104
0.42374497344003104
0.42374497344003104
0.42374497344003104
0.42374497344003104
0.42946679780997654
0.42946679780997654
0.4355418212493287
0.4410517261776302
0.4469383767799655
0.4469383767799655
0.4469383767799655
0.4469383767799655
0.4469383767799655
0.45334305268409725
0.45334305268409725
0.45334305268409725
0.45904133044941564
0.46499862086563226
0.46499862086563226
0.4707439918402049
0.4707439918402049
0.4707439918402049
0.4707439918402049
0.4763245365823877
0.4763245365823877
0.481575428859791
0.48781527853153295
0.4932780902505802
0.49923538066679685
0.49923538066679685
0.5050749380598779
0.5106790294066879
0.516965972287684
0.516965972287684
0.516965972287684
0.516965972287684
0.516965972287684
0.5231822753547989
0.5231822753547989
0.5292808453987782
0.5351674960011135
0.5351674960011135
0.5351674960011135
0.5409128669756861
0.5409128669756861
0.5409128669756861
0.5409128669756861
0.5409128669756861
0.5409128669756861
0.5409128669756861
0.5409128669756861
0.5409128669756861
0.5409128669756861
0.5465875981363774
0.5465875981363774
0.551697210786018
0.5579841536670141
0.5579841536670141
0.5579841536670141
0.5579841536670141
0.5635176051999428
0.5635176051999428
0.5697339082670576
0.5697339082670576
0.5697339082670576
0.5697339082670576
0.5758324783110369
0.5819545949596433
0.5819545949596433
0.5874880464925719
0.5874880464925719
0.5874880464925719
0.5932098708625174
0.5932098708625174
0.5932098708625174
0.5932098708625174
0.5932098708625174
0.5932098708625174
0.5995674535573949
0.5995674535573949
0.6055247439736116
0.6111523819250486
0.6111523819250486
0.6170390325273839
0.6170390325273839
0.6170390325273839
0.622666670478821
0.622666670478821
0.622666670478821
0.622666670478821
0.622666670478821
0.622666670478821
0.622666670478821
0.622666670478821
0.6284826812672749
0.6284826812672749
0.6284826812672749
0.6284826812672749
0.6284826812672749
0.6347225309390169
0.6407504611691148
0.6407504611691148
0.6407504611691148
0.6407504611691148
0.6407504611691148
0.6407504611691148
0.6407504611691148
0.6407504611691148
0.646613565166823
0.646613565166823
0.646613565166823
0.6525002157691583
0.6525002157691583
0.6525002157691583
0.658481052790002
0.658481052790002
0.658481052790002
0.658481052790002
0.658481052790002
0.6644618898108458
0.6644618898108458
0.6701837141807913
0.6759055385507368
0.6816509095253094
0.6816509095253094
0.6816509095253094
0.6816509095253094
0.6816509095253094
0.6816509095253094
0.6816509095253094
0.6877965727785429
0.6877965727785429
0.6935419437531155
0.6935419437531155
0.6993108613323152
0.6993108613323152
0.7051975119346505
0.7051975119346505
0.7107545100722062
0.7107545100722062
0.7159583091403553
0.7159583091403553
0.7159583091403553
0.7217507733241821
0.7217507733241821
0.7217507733241821
0.7272135850432294
0.7272135850432294
0.7334534347149714
0.7334534347149714
0.7334534347149714
0.7397639242005947
0.7453680155474046
0.7453680155474046
0.7453680155474046
0.7453680155474046
0.7453680155474046
0.7453680155474046
0.7515372254052652
0.7572825963798379
0.7572825963798379
0.7572825963798379
0.7572825963798379
0.7626512216803767
0.7685849654919662
0.7685849654919662
0.7685849654919662
0.7685849654919662
0.7685849654919662
0.7685849654919662
0.7685849654919662
0.7685849654919662
0.7741419636295219
0.7799344278133488
0.7799344278133488
0.7799344278133488
0.7799344278133488
0.7859859046480738
0.7859859046480738
0.7859859046480738
0.7859859046480738
0.7859859046480738
0.7859859046480738
0.7859859046480738
0.7859859046480738
0.7915899959948838
0.7915899959948838
0.7915899959948838
0.7915899959948838
0.7971705407370666
0.7971705407370666
0.7971705407370666
0.7971705407370666
0.7971705407370666
0.7971705407370666
0.8037871360828424
0.8037871360828424
0.8094383206389065
0.8157488101245298
0.8157488101245298
0.8157488101245298
0.8157488101245298
0.8157488101245298
0.8157488101245298
0.8157488101245298
0.821611914122238
0.821611914122238
0.8270511792366582
0.8270511792366582
0.8270511792366582
0.8333145755130272
0.8333145755130272
0.8333145755130272
0.8333145755130272
0.8333145755130272
0.8333145755130272
0.8333145755130272
0.8392012261153625
0.8392012261153625
0.8392012261153625
0.8392012261153625
0.8392012261153625
0.8392012261153625
0.8392012261153625
0.8392012261153625
0.8452291563454605
0.85116290015705
0.8568611779223684
0.8568611779223684
0.8568611779223684
0.8631010275941103
0.8631010275941103
0.8694115170797336
0.8751568880543062
0.8751568880543062
0.8751568880543062
0.8751568880543062
0.8751568880543062
0.8751568880543062
0.8751568880543062
0.8808316192149975
0.8870243756774853
0.8870243756774853
0.8870243756774853
0.893217132139973
0.893217132139973
0.893217132139973
0.893217132139973
0.893217132139973
0.8992215157654438
0.8992215157654438
0.8992215157654438
0.8992215157654438
0.8992215157654438
0.8992215157654438
0.9051552595770334
0.9051552595770334
0.9108535373423517
0.9108535373423517
0.9108535373423517
0.9108535373423517
0.9108535373423517
0.9108535373423517
0.9108535373423517
0.9108535373423517
0.9108535373423517
0.9161279762243821
0.9161279762243821
0.9161279762243821
0.9161279762243821
0.9222500928729885
0.9222500928729885
0.9222500928729885
0.9279248240336798
0.9334582755666084
0.9396981252383504
0.9396981252383504
0.9396981252383504
0.9449725641203808
0.9449725641203808
0.9449725641203808
0.9449725641203808
0.9449725641203808
0.9449725641203808
0.9449725641203808
0.9508592147227161
0.9508592147227161
0.9508592147227161
0.9562042934186278
0.9562042934186278
0.9562042934186278
0.9562042934186278
0.9562042934186278
0.9562042934186278
0.9562042934186278
0.9562042934186278
0.9562042934186278
0.9562042934186278
0.9615258255099124
0.9615258255099124
0.9666118915549259
0.9666118915549259
0.9666118915549259
0.9666118915549259
0.9666118915549259
0.9666118915549259
0.9725220887618883
0.9725220887618883
0.9725220887618883
0.9784322859688507
0.9784322859688507
0.9784322859688507
0.9784322859688507
0.9784322859688507
0.9784322859688507
0.9840834705249148
0.9894756424300808
0.9894756424300808
0.9894756424300808
0.9950326405676365
1.0006367319144465
1.0006367319144465
1.0006367319144465
1.0006367319144465
1.0062172766566293
1.0062172766566293
1.0062172766566293
1.0062172766566293
1.0062172766566293
1.0062172766566293
1.0062172766566293
1.0062172766566293
1.0062172766566293
1.0062172766566293
1.0062172766566293
1.0120803806543375
1.0120803806543375
1.0120803806543375
1.0120803806543375
1.0120803806543375
1.0177551118150288
1.0177551118150288
1.0177551118150288
1.0235475759988557
1.0235475759988557
1.0235475759988557
1.0235475759988557
1.0235475759988557
1.0235475759988557
1.0293635867873097
1.0353444238081535
1.0409720617595906
1.0409720617595906
1.0467409793387903
1.0467409793387903
1.0526276299411257
1.0526276299411257
1.0526276299411257
1.0526276299411257
1.0526276299411257
1.0526276299411257
1.0586791067758508
1.0586791067758508
1.0586791067758508
1.0644715709596777
1.0644715709596777
1.0644715709596777
1.0702169419342504
1.0702169419342504
1.0758916730949417
1.0758916730949417
1.0818960567204126
1.0818960567204126
1.0880652665782733
1.093834184157473
1.093834184157473
1.093834184157473
1.093834184157473
1.093834184157473
1.093834184157473
1.093834184157473
1.093834184157473
1.0999563008060795
1.0999563008060795
1.0999563008060795
1.1059371378269234
1.1059371378269234
1.1112115767089539
1.1112115767089539
1.1112115767089539
1.1112115767089539
1.1112115767089539
1.1169098544742724
1.1169098544742724
1.1169098544742724
1.122419759402574
1.122419759402574
1.122419759402574
1.122419759402574
1.122419759402574
1.1277177448892315
1.1277177448892315
1.1277177448892315
1.1277177448892315
1.1336043954915669
1.1336043954915669
1.1336043954915669
1.1336043954915669
1.1336043954915669
1.1336043954915669
1.1336043954915669
1.1336043954915669
1.1336043954915669
1.1336043954915669
1.1336043954915669
1.1336043954915669
1.1336043954915669
1.1336043954915669
1.1336043954915669
1.1336043954915669
1.1336043954915669
1.1336043954915669
1.139467499489275
1.1449774044175767
1.1449774044175767
1.1449774044175767
1.1449774044175767
1.1507227753921494
1.1507227753921494
1.1507227753921494
1.156680065808366
1.1625431698060742
1.1625431698060742
1.1625431698060742
1.1625431698060742
1.1625431698060742
1.1625431698060742
1.1679824349204944
1.1679824349204944
1.1679824349204944
1.1679824349204944
1.1679824349204944
1.1679824349204944
1.1745519370570159
1.1745519370570159
1.1807211469148766
1.1807211469148766
1.1807211469148766
1.1807211469148766
1.1807211469148766
1.1807211469148766
1.1858778527737714
1.1858778527737714
1.1858778527737714
1.1858778527737714
1.1919764228177507
1.197839526815459
1.2036084443946586
1.2093773619738584
1.2150049999252954
1.2150049999252954
1.2208916505276308
1.2266370215022036
1.2266370215022036
1.2334890828942504
1.2334890828942504
1.2392580004734501
1.2450269180526499
1.2511961279105106
1.2511961279105106
1.2511961279105106
1.2511961279105106
1.2511961279105106
1.2511961279105106
1.2511961279105106
1.2565882998156765
1.2565882998156765
1.2565882998156765
1.2565882998156765
1.262474950418012
1.2684557874388558
1.2684557874388558
1.2684557874388558
1.2684557874388558
1.27410697199492
1.27410697199492
1.279663970132476
1.279663970132476
1.2856212605486925
1.2916020975695364
1.2916020975695364
1.2916020975695364
1.2916020975695364
1.2916020975695364
1.2971826423117192
1.303163479332563
1.303163479332563
1.303163479332563
1.303163479332563
1.303163479332563
1.303163479332563
1.3085085580284748
1.3085085580284748
1.3085085580284748
1.314583581467827
1.314583581467827
1.314583581467827
1.314583581467827
1.314583581467827
1.314583581467827
1.3207763379303148
1.3207763379303148
1.326615895323396
1.326615895323396
1.326615895323396
1.326615895323396
1.326615895323396
1.326615895323396
1.326615895323396
1.3325967323442398
1.3325967323442398
1.3383891965280668
1.3444406733627918
1.35046860359289
1.3557194958702932
1.3612529474032218
1.366927678563913
1.3722256640505706
1.3722256640505706
1.3722256640505706
1.3722256640505706
1.3722256640505706
1.3722256640505706
1.3722256640505706
1.3722256640505706
1.378135861257533
1.378135861257533
1.378135861257533
1.378135861257533
1.3839754186506141
1.3895088701835427
1.3895088701835427
1.3895088701835427
1.3895088701835427
1.3895088701835427
1.3895088701835427
1.3895088701835427
1.3955603470182678
1.3955603470182678
1.3955603470182678
1.3955603470182678
1.3955603470182678
1.3955603470182678
1.4011408917604506
1.4069333559442776
1.4127022735234773
1.4127022735234773
1.4127022735234773
1.4127022735234773
1.4183534580795416
1.4242872018911312
1.4242872018911312
1.4242872018911312
1.4242872018911312
1.4302444923073478
1.4302444923073478
1.4302444923073478
1.4302444923073478
1.4302444923073478
1.4358956768634121
1.4358956768634121
1.4358956768634121
1.4358956768634121
1.4419707003027644
1.4419707003027644
1.4419707003027644
1.4419707003027644
1.4419707003027644
1.4419707003027644
1.4477631644865914
1.4477631644865914
1.4477631644865914
1.4477631644865914
1.4533908024380284
1.4533908024380284
1.4533908024380284
1.4533908024380284
1.4533908024380284
1.4533908024380284
1.4533908024380284
1.4533908024380284
1.4596541987143976
1.4596541987143976
1.4657056755491227
1.4657056755491227
1.4657056755491227
1.4657056755491227
1.4657056755491227
1.4657056755491227
1.4657056755491227
1.4657056755491227
1.471615872756085
1.471615872756085
1.471615872756085
1.471615872756085
1.471615872756085
1.471615872756085
1.4775496165676747
1.4775496165676747
1.4775496165676747
1.4775496165676747
1.4775496165676747
1.4775496165676747
1.4835304535885185
1.4896054770278708
1.4960101529320027
1.5017319773019482
1.5017319773019482
1.5017319773019482
1.5017319773019482
1.5017319773019482
1.5017319773019482
1.5017319773019482
1.5073596152533852
1.5073596152533852
1.5073596152533852
1.5073596152533852
1.5073596152533852
1.5130578930187037
1.5130578930187037
1.5130578930187037
1.518920997016412
1.518920997016412
1.518920997016412
1.518920997016412
1.518920997016412
1.518920997016412
1.5249960204557642
1.5249960204557642
1.5249960204557642
1.5249960204557642
1.5249960204557642
1.5307178448257097
1.5307178448257097
1.5307178448257097
1.5307178448257097
1.5307178448257097
1.5307178448257097
1.5307178448257097
1.5371460673344686
1.5371460673344686
1.5371460673344686
1.5371460673344686
1.5371460673344686
1.5371460673344686
1.5371460673344686
1.5371460673344686
1.5371460673344686
1.5371460673344686
1.5427737052859056
1.5485661694697326
1.5485661694697326
1.5543350870489323
1.5543350870489323
1.5605984833253015
1.566532227136891
1.5719714922513113
1.5719714922513113
1.5719714922513113
1.5719714922513113
1.5719714922513113
1.5719714922513113
1.5719714922513113
1.5719714922513113
1.5785409943878328
1.5785409943878328
1.5840038061068802
1.5840038061068802
1.5840038061068802
1.5840038061068802
1.5840038061068802
1.5900788295462325
1.5900788295462325
1.5900788295462325
1.5900788295462325
1.5900788295462325
1.5900788295462325
1.5958712937300594
1.6016166647046322
1.6016166647046322
1.6016166647046322
1.6016166647046322
1.6016166647046322
1.6075268619115946
1.6075268619115946
1.612589381351981
1.6185466717681976
1.6185466717681976
1.6185466717681976
1.624433322370533
1.6302728797636141
1.6302728797636141
1.6302728797636141
1.6302728797636141
1.6302728797636141
1.6302728797636141
1.6302728797636141
1.6302728797636141
1.636512729435356
1.6422345538053016
1.6422345538053016
1.6422345538053016
1.6422345538053016
1.6422345538053016
1.6422345538053016
1.6480034713845013
1.6480034713845013
1.6480034713845013
1.6480034713845013
1.6480034713845013
1.6480034713845013
1.6480034713845013
1.6480034713845013
1.6540549482192264
1.6540549482192264
1.6540549482192264
1.6599180522169346
1.6661579018886765
1.6724448447696727
1.6724448447696727
1.6724448447696727
1.6724448447696727
1.678096029325737
1.6839355867188182
1.6839355867188182
1.6900106101581704
1.6900106101581704
1.6900106101581704
1.6900106101581704
1.695308595644828
1.695308595644828
1.695308595644828
1.695308595644828
1.7014071656888072
1.7014071656888072
1.7014071656888072
1.7014071656888072
1.7014071656888072
1.707411549314278
1.707411549314278
1.707411549314278
1.707411549314278
1.707411549314278
1.7134865727536304
1.7134865727536304
1.7134865727536304
1.7134865727536304
1.7134865727536304
1.7193261301467115
1.7193261301467115
1.7193261301467115
1.7193261301467115
1.724788941865759
1.724788941865759
1.724788941865759
1.724788941865759
1.724788941865759
1.724788941865759
1.724788941865759
1.724788941865759
1.724788941865759
1.724788941865759
1.724788941865759
1.7305107662357044
1.7372686412092428
1.7372686412092428
1.7372686412092428
1.743131745206951
1.7490419424139134


==> CSV/revenue/advogatoComparison.csv <==
Dummy,Iteration,Mualem,Ours
0,0,6.04E-05,6.04E-05
1,1,0.000490063,0.000679692
2,2,0.000916716,0.001292216
3,3,0.001340411,0.001898086
4,4,0.001761169,0.002497385
5,5,0.00217901,0.003090192
6,6,0.002593955,0.003676587
7,7,0.003006023,0.004256648
8,8,0.003415235,0.004830451
9,9,0.00382161,0.005398074
10,10,0.004225168,0.005959589
11,11,0.004625928,0.006515073
12,12,0.005023911,0.007064596
13,13,0.005419134,0.007608232
14,14,0.005811618,0.00814605
15,15,0.006201381,0.008678122
16,16,0.006588442,0.009204514
17,17,0.00697282,0.009725297
18,18,0.007354534,0.010240536
19,19,0.007733601,0.010750297
20,20,0.008110041,0.011254646
21,21,0.008483871,0.011753648
22,22,0.008855109,0.012247365
23,23,0.009223775,0.01273586
24,24,0.009589884,0.013219195
25,25,0.009953456,0.01369743
26,26,0.010314508,0.014170627
27,27,0.010673056,0.014638843
28,28,0.01102912,0.015102138
29,29,0.011382715,0.01556057
30,30,0.011733858,0.016014194
31,31,0.012082568,0.016463067
32,32,0.01242886,0.016907246
33,33,0.012772752,0.017346783
34,34,0.01311426,0.017781734
35,35,0.013453401,0.018212151
36,36,0.013790191,0.018638087
37,37,0.014124646,0.019059594
38,38,0.014456783,0.019476723
39,39,0.014786617,0.019889525
40,40,0.015114165,0.020298048
41,41,0.015439442,0.020702343
42,42,0.015762465,0.021102457
43,43,0.016083248,0.02149844
44,44,0.016401808,0.021890337
45,45,0.016718159,0.022278196
46,46,0.017032318,0.022662062
47,47,0.017344298,0.023041981
48,48,0.017654116,0.023424933
49,49,0.017961787,0.023804414
50,50,0.018267325,0.024179487
51,51,0.018570744,0.024555062
52,52,0.018872061,0.024925838
53,53,0.019171288,0.025297558
54,54,0.019468442,0.025664103
55,55,0.019763536,0.026032015
56,56,0.020056584,0.026394393
57,57,0.0203476,0.026758544
58,58,0.0206366,0.027116818
59,59,0.020923596,0.027477256
60,60,0.021208602,0.027831486
61,61,0.021491633,0.028188257
62,62,0.021772702,0.028541796
63,63,0.022051823,0.028891652
64,64,0.022329009,0.029241602
65,65,0.022604273,0.029587544
66,66,0.022877629,0.029933949
67,67,0.023149091,0.030276035
68,68,0.02341867,0.030618939
69,69,0.023686381,0.030957224
70,70,0.023952236,0.031278446
71,71,0.024216249,0.031596776
72,72,0.024478431,0.031913608
73,73,0.024738796,0.032229073
74,74,0.024997356,0.032543052
75,75,0.025254123,0.032855678
76,76,0.025509111,0.033166832
77,77,0.025762332,0.033476644
78,78,0.026013796,0.033784997
79,79,0.026263518,0.03409202
80,80,0.026511509,0.034397598
81,81,0.026757781,0.034701858
82,82,0.027002345,0.035004685
83,83,0.027245215,0.035306207
84,84,0.027486401,0.035606309
85,85,0.027725915,0.035905116
86,86,0.027963768,0.036202517
87,87,0.028199973,0.036498635
88,88,0.028434541,0.036793359
89,89,0.028667482,0.037086811
90,90,0.028898809,0.037378883
91,91,0.029128532,0.037669694
92,92,0.029356663,0.037959137
93,93,0.029583213,0.038247331
94,94,0.029808192,0.038534168
95,95,0.030031612,0.038819768
96,96,0.030253483,0.039104024
97,97,0.030473816,0.039387053
98,98,0.030692621,0.039668751
99,99,0.03090991,0.039949232
100,100,0.031125693,0.040228394


==> CSV/revenue/advogatoComparisonOnline.csv <==
Dummy,Iteration,Mualem,Ours
0,0,1.38E-08,1.38E-08
1,1,2.83E-08,2.83E-08
2,2,1.68E-05,3.24E-05
3,3,1.68E-05,3.24E-05
4,4,1.68E-05,3.24E-05
5,5,1.68E-05,3.24E-05
6,6,1.68E-05,3.24E-05
7,7,1.68E-05,3.24E-05
8,8,1.68E-05,3.24E-05
9,9,1.68E-05,3.25E-05
10,10,1.69E-05,3.25E-05
11,11,1.69E-05,3.25E-05
12,12,1.69E-05,3.25E-05
13,13,1.69E-05,3.25E-05
14,14,1.69E-05,3.25E-05
15,15,1.69E-05,3.25E-05
16,16,1.69E-05,3.25E-05
17,17,1.69E-05,3.26E-05
18,18,1.70E-05,3.26E-05
19,19,1.70E-05,3.26E-05
20,20,1.70E-05,3.26E-05
21,21,1.70E-05,3.26E-05
22,22,1.70E-05,3.26E-05
23,23,1.70E-05,3.26E-05
24,24,1.70E-05,3.26E-05
25,25,1.70E-05,3.26E-05
26,26,1.70E-05,3.27E-05
27,27,1.71E-05,3.27E-05
28,28,1.71E-05,3.27E-05
29,29,1.71E-05,3.27E-05
30,30,1.71E-05,3.27E-05
31,31,1.71E-05,3.27E-05
32,32,1.71E-05,3.27E-05
33,33,1.71E-05,3.27E-05
34,34,1.71E-05,3.28E-05
35,35,1.72E-05,3.28E-05
36,36,1.72E-05,3.28E-05
37,37,1.72E-05,3.28E-05
38,38,1.72E-05,3.28E-05
39,39,1.72E-05,3.28E-05
40,40,1.72E-05,3.28E-05
41,41,1.72E-05,3.28E-05
42,42,1.72E-05,3.28E-05
43,43,1.72E-05,3.28E-05
44,44,1.73E-05,3.29E-05
45,45,0.000167668,0.000217518
46,46,0.000167677,0.000217527
47,47,0.000167681,0.000217531
48,48,0.000167687,0.000217537
49,49,0.000167708,0.000217559
50,50,0.000167713,0.000217564
51,51,0.000167726,0.000217577
52,52,0.000167734,0.000217585
53,53,0.000167741,0.000217592
54,54,0.000167755,0.000217605
55,55,0.000167765,0.000217616
56,56,0.000167772,0.000217623
57,57,0.000167781,0.000217632
58,58,0.0001678,0.00021765
59,59,0.000167803,0.000217653
60,60,0.00016782,0.000217671
61,61,0.000167836,0.000217687
62,62,0.000167852,0.000217702
63,63,0.000167855,0.000217706
64,64,0.000167867,0.000217718
65,65,0.000167872,0.000217723
66,66,0.00016788,0.000217731
67,67,0.000167883,0.000217734
68,68,0.000167907,0.000217758
69,69,0.000167922,0.000217773
70,70,0.000167929,0.00021778
71,71,0.000167946,0.000217797
72,72,0.00016797,0.000217822
73,73,0.000167982,0.000217833
74,74,0.000167986,0.000217837
75,75,0.000168009,0.00021786
76,76,0.000168025,0.000217876
77,77,0.000168032,0.000217884
78,78,0.000168036,0.000217887
79,79,0.000168051,0.000217903
80,80,0.000168073,0.000217925
81,81,0.00016808,0.000217931
82,82,0.000168084,0.000217935
83,83,0.000168115,0.000217967
84,84,0.000168128,0.00021798
85,85,0.000168136,0.000217987
86,86,0.000168161,0.000218013
87,87,0.000168179,0.00021803
88,88,0.000168195,0.000218047
89,89,0.0001682,0.000218052
90,90,0.000168206,0.000218058
91,91,0.000168221,0.000218073
92,92,0.000168232,0.000218084
93,93,0.00016824,0.000218091
94,94,0.000168247,0.000218098
95,95,0.000168258,0.00021811
96,96,0.000168282,0.000218133
97,97,0.000168294,0.000218146
98,98,0.000168314,0.000218166
99,99,0.000168331,0.000218183
100,100,0.00016834,0.000218192
101,101,0.000168364,0.000218216
102,102,0.000168365,0.000218217
103,103,0.000168372,0.000218224
104,104,0.00016838,0.000218232
105,105,0.000168394,0.000218246
106,106,0.000168401,0.000218253
107,107,0.000168407,0.000218259
108,108,0.000168417,0.000218269
109,109,0.00016843,0.000218282
110,110,0.000168443,0.000218295
111,111,0.000168452,0.000218305
112,112,0.000168456,0.000218308
113,113,0.000168484,0.000218337
114,114,0.000168497,0.00021835
115,115,0.000168517,0.000218369
116,116,0.000168523,0.000218375
117,117,0.000168528,0.00021838
118,118,0.000168538,0.00021839
119,119,0.000168546,0.000218399
120,120,0.000168555,0.000218408
121,121,0.000168565,0.000218418
122,122,0.00016857,0.000218422
123,123,0.000168578,0.00021843
124,124,0.00016859,0.000218443
125,125,0.000168597,0.00021845
126,126,0.00016861,0.000218462
127,127,0.000168626,0.000218479
128,128,0.000168629,0.000218482
129,129,0.000168636,0.000218489
130,130,0.000168647,0.0002185
131,131,0.000168653,0.000218506
132,132,0.000168671,0.000218524
133,133,0.00016869,0.000218542
134,134,0.0001687,0.000218552
135,135,0.000168713,0.000218565
136,136,0.000168726,0.000218579
137,137,0.000168749,0.000218602
138,138,0.000168761,0.000218614
139,139,0.000168774,0.000218627
140,140,0.000168781,0.000218634
141,141,0.000168789,0.000218642
142,142,0.000168798,0.000218651
143,143,0.000168806,0.000218658
144,144,0.000168834,0.000218687
145,145,0.000168839,0.000218692
146,146,0.000168855,0.000218708
147,147,0.000168869,0.000218722
148,148,0.000168876,0.000218729
149,149,0.000168897,0.00021875
150,150,0.000168905,0.000218758
151,151,0.000168919,0.000218772
152,152,0.00016893,0.000218783
153,153,0.000168944,0.000218798
154,154,0.000269201,0.00034188
155,155,0.000269206,0.000341885
156,156,0.000519828,0.00064957
157,157,0.000519837,0.000649578
158,158,0.000519847,0.000649589
159,159,0.000519856,0.000649597
160,160,0.000519869,0.00064961
161,161,0.000519877,0.000649619
162,162,0.000519887,0.000649629
163,163,0.000519905,0.000649647
164,164,0.000519907,0.000649649
165,165,0.00051994,0.000649682
166,166,0.000519951,0.000649693
167,167,0.00051996,0.000649702
168,168,0.000519974,0.000649716
169,169,0.000519991,0.000649733
170,170,0.000520002,0.000649744
171,171,0.000520028,0.00064977
172,172,0.000520036,0.000649778
173,173,0.000520048,0.00064979
174,174,0.000520067,0.000649809
175,175,0.000520077,0.000649819
176,176,0.0005201,0.000649842
177,177,0.000520105,0.000649847
178,178,0.000520112,0.000649854
179,179,0.000520136,0.000649878
180,180,0.000520139,0.000649881
181,181,0.000570276,0.00071143
182,182,0.000570279,0.000711434
183,183,0.000570305,0.00071146
184,184,0.000570324,0.000711479
185,185,0.00057034,0.000711495
186,186,0.000570353,0.000711508
187,187,0.000570361,0.000711516
188,188,0.000570372,0.000711527
189,189,0.000570383,0.000711538
190,190,0.000570388,0.000711543
191,191,0.000570404,0.00071156
192,192,0.00057043,0.000711585
193,193,0.000570441,0.000711596
194,194,0.000570447,0.000711602
195,195,0.00057046,0.000711615
196,196,0.000570469,0.000711624
197,197,0.000570493,0.000711648
198,198,0.000570517,0.000711672
199,199,0.00057053,0.000711686
200,200,0.000570539,0.000711695
201,201,0.000570544,0.000711699
202,202,0.000570551,0.000711706
203,203,0.000570562,0.000711718
204,204,0.000570571,0.000711727
205,205,0.000570586,0.000711741
206,206,0.000570594,0.00071175
207,207,0.000570605,0.000711761
208,208,0.000570617,0.000711773
209,209,0.000570638,0.000711793
210,210,0.000570652,0.000711808
211,211,0.000670905,0.000811824
212,212,0.000670909,0.000811828
213,213,0.000670924,0.000811844
214,214,0.000670942,0.000811861
215,215,0.000670954,0.000811873
216,216,0.000670963,0.000811883
217,217,0.000670967,0.000811887
218,218,0.000670977,0.000811897
219,219,0.000670985,0.000811905
220,220,0.000670994,0.000811914
221,221,0.000671009,0.000811929
222,222,0.000671029,0.000811949
223,223,0.000671064,0.000811984
224,224,0.00067107,0.00081199
225,225,0.000671087,0.000812007
226,226,0.000671092,0.000812012
227,227,0.000671096,0.000812016
228,228,0.000671111,0.000812031
229,229,0.000671138,0.000812058
230,230,0.000671144,0.000812064
231,231,0.000671158,0.000812078
232,232,0.000671183,0.000930193
233,233,0.000671201,0.00093021
234,234,0.000671215,0.000930224
235,235,0.000671221,0.00093023
236,236,0.000671228,0.000930237
237,237,0.000671257,0.000930266
238,238,0.000671265,0.000930275
239,239,0.000671292,0.000930302
240,240,0.000671316,0.000930326
241,241,0.000746364,0.000981758
242,242,0.000746376,0.000981771
243,243,0.000746399,0.000981793
244,244,0.000746408,0.000981802
245,245,0.00074643,0.000981825
246,246,0.000746435,0.00098183
247,247,0.000746449,0.000981844
248,248,0.000746456,0.000981851
249,249,0.000746473,0.000981868
250,250,0.000746482,0.000981877
251,251,0.000746508,0.000981903
252,252,0.000746517,0.000981912
253,253,0.000746531,0.000981926
254,254,0.00074655,0.000981945
255,255,0.000746577,0.000981972
256,256,0.000746586,0.000981981
257,257,0.000746605,0.000982
258,258,0.000746617,0.000982012
259,259,0.00074663,0.000982025
260,260,0.000746641,0.000982036
261,261,0.000746643,0.000982039
262,262,0.00074665,0.000982045
263,263,0.000746662,0.000982058
264,264,0.000746672,0.000982067
265,265,0.000746682,0.000982078
266,266,0.000997304,0.001204269
267,267,0.000997323,0.001204288
268,268,0.000997332,0.001204297
269,269,0.000997341,0.001204307
270,270,0.000997361,0.001204326
271,271,0.000997365,0.00120433
272,272,0.000997381,0.001204346
273,273,0.00099739,0.001204355
274,274,0.000997396,0.001204361
275,275,0.000997409,0.001204375
276,276,0.001298165,0.001573606
277,277,0.001298195,0.001573635
278,278,0.001298204,0.001573645
279,279,0.001298214,0.001573655
280,280,0.001298222,0.001573663
281,281,0.001298227,0.001573668
282,282,0.001298251,0.001573692
283,283,0.001298263,0.001573703
284,284,0.001298266,0.001573707
285,285,0.001298269,0.00157371
286,286,0.001298281,0.001573722
287,287,0.001298291,0.001573732
288,288,0.001298298,0.001573739
289,289,0.001298302,0.001573743
290,290,0.001448685,0.001758364
291,291,0.001448694,0.001758372
292,292,0.001448708,0.001758387
293,293,0.001599084,0.001943
294,294,0.001599093,0.001943009
295,295,0.001599121,0.001943037
296,296,0.00159914,0.001943056
297,297,0.001599151,0.001943067
298,298,0.001599158,0.001943074
299,299,0.001599167,0.001943084
300,300,0.001599175,0.001943091
301,301,0.001599183,0.001943099
302,302,0.001599191,0.001943107
303,303,0.001599201,0.001943117
304,304,0.001599213,0.00194313
305,305,0.001599218,0.001943135
306,306,0.00159923,0.001943146
307,307,0.001599241,0.001943157
308,308,0.00159925,0.001943167
309,309,0.001599263,0.001943179
310,310,0.001599277,0.001943194
311,311,0.001599294,0.001943211
312,312,0.001599311,0.001943228
313,313,0.001599315,0.001943232
314,314,0.001599345,0.001943262
315,315,0.00159936,0.001943277
316,316,0.001599373,0.00194329
317,317,0.001599378,0.001943295
318,318,0.001599393,0.00194331
319,319,0.001599398,0.001943315
320,320,0.001599404,0.001943321
321,321,0.001599417,0.001943334
322,322,0.001599422,0.001943339
323,323,0.001599448,0.001943365
324,324,0.001599454,0.001943371
325,325,0.001599462,0.001943379
326,326,0.001599469,0.001943386
327,327,0.001599485,0.001943402
328,328,0.001599495,0.001943412
329,329,0.001599521,0.001943438
330,330,0.00159953,0.001943447
331,331,0.001599539,0.001943456
332,332,0.00159955,0.001943467
333,333,0.001599563,0.00194348
334,334,0.001599569,0.001943486
335,335,0.001599582,0.001943499
336,336,0.001599599,0.001943516
337,337,0.001599612,0.001943529
338,338,0.00159962,0.001943538
339,339,0.001599626,0.001943543
340,340,0.001599635,0.001943552
341,341,0.001599655,0.001943573
342,342,0.001599664,0.001943581
343,343,0.001599684,0.001943601
344,344,0.00159969,0.001943608
345,345,0.001599695,0.001943612
346,346,0.001599705,0.001943622
347,347,0.001599711,0.001943629
348,348,0.001599727,0.001943645
349,349,0.001599735,0.001970172
350,350,0.00159974,0.001970177
351,351,0.001599758,0.001970195
352,352,0.001599767,0.001970204
353,353,0.001599775,0.001970212
354,354,0.001599787,0.001970224
355,355,0.001599794,0.001970231
356,356,0.001599807,0.001970244
357,357,0.001599817,0.001970254
358,358,0.001599828,0.001970265
359,359,0.001900582,0.002134448
360,360,0.001900596,0.002134461
361,361,0.001900619,0.002134485
362,362,0.001900631,0.002134497
363,363,0.001900642,0.002134508
364,364,0.001900661,0.002134527
365,365,0.001900678,0.002134544
366,366,0.001900683,0.002134549
367,367,0.001900693,0.002134558
368,368,0.001900702,0.002134568
369,369,0.001900704,0.00213457
370,370,0.001900726,0.002134592
371,371,0.001900738,0.002134604
372,372,0.001900751,0.002134617
373,373,0.00190079,0.002134656
374,374,0.002051175,0.002283324
375,375,0.002051191,0.002283341
376,376,0.002051216,0.002283366
377,377,0.00205123,0.002283379
378,378,0.00205124,0.00228339
379,379,0.002051247,0.002283397
380,380,0.002051262,0.002283412
381,381,0.002051266,0.002283416
382,382,0.002051272,0.002283422
383,383,0.002051293,0.002283443
384,384,0.002051306,0.002283456
385,385,0.002051313,0.002283463
386,386,0.002051325,0.002283475
387,387,0.002051339,0.002283489
388,388,0.002051345,0.002283495
389,389,0.002051351,0.002283501
390,390,0.002051355,0.002283505
391,391,0.002051361,0.002283511
392,392,0.002051374,0.002283524
393,393,0.002051379,0.002286
394,394,0.002051384,0.002286004
395,395,0.002051391,0.002286012
396,396,0.002051404,0.002286025
397,397,0.002051412,0.002286032
398,398,0.002051426,0.002286047
399,399,0.00205143,0.002286051
400,400,0.002051458,0.002286079
401,401,0.002051469,0.00228609
402,402,0.002051487,0.002286108
403,403,0.002051496,0.002286116
404,404,0.002051511,0.002286132
405,405,0.00205152,0.002286141
406,406,0.00205153,0.002286151
407,407,0.002101663,0.002451454
408,408,0.00210167,0.002451461
409,409,0.002101682,0.002451472
410,410,0.00210169,0.00245148
411,411,0.002101699,0.00245149
412,412,0.002101713,0.002451503
413,413,0.002101716,0.002451506
414,414,0.002101724,0.002451515
415,415,0.002101732,0.002451522
416,416,0.002101737,0.002451528
417,417,0.002101751,0.002451542
418,418,0.002101762,0.002451552
419,419,0.002101778,0.002451568
420,420,0.002101789,0.00245158
421,421,0.002101796,0.002451587
422,422,0.002101805,0.002451596
423,423,0.00210181,0.0024516
424,424,0.002101845,0.002451636
425,425,0.002101855,0.002451645
426,426,0.002101871,0.002497587
427,427,0.002101878,0.002497594
428,428,0.002101894,0.002643237
429,429,0.002101905,0.002643249
430,430,0.002101921,0.002643265
431,431,0.002101929,0.002643273
432,432,0.00210194,0.002643284
433,433,0.002101948,0.002643292
434,434,0.002101956,0.0026433
435,435,0.002152089,0.002657586
436,436,0.002152111,0.00281763
437,437,0.002252365,0.002832374
438,438,0.002252375,0.002832384
439,439,0.002252386,0.002832395
440,440,0.002252395,0.002832404
441,441,0.002252412,0.002832421
442,442,0.002252418,0.002832427
443,443,0.002252433,0.002832442
444,444,0.002252447,0.002832456
445,445,0.002252454,0.002832463
446,446,0.002252474,0.002832483
447,447,0.002252489,0.002832498
448,448,0.002252501,0.00283251
449,449,0.00225252,0.002832529
450,450,0.002252527,0.002832536
451,451,0.002252534,0.002832544
452,452,0.002252541,0.00283255
453,453,0.002252559,0.002832568
454,454,0.002252573,0.003054756
455,455,0.002252588,0.00305477
456,456,0.002252602,0.003054785
457,457,0.002252618,0.003054801
458,458,0.002252632,0.003054815
459,459,0.002252643,0.003054826
460,460,0.002252652,0.003054835
461,461,0.00225266,0.003054843
462,462,0.002252853,0.003055336
463,463,0.00225286,0.003055342
464,464,0.002252873,0.003055356
465,465,0.002252897,0.00305538
466,466,0.002252902,0.003055385
467,467,0.002252911,0.003055393
468,468,0.002252927,0.003055409
469,469,0.002252933,0.003055416
470,470,0.002252938,0.003055421
471,471,0.002252952,0.003055435
472,472,0.002252968,0.003055451
473,473,0.002252987,0.00305547
474,474,0.002252998,0.003055481
475,475,0.002253006,0.003055489
476,476,0.002253027,0.00305551
477,477,0.002253036,0.003055519
478,478,0.002253042,0.003055525
479,479,0.002253046,0.003055529
480,480,0.002253055,0.003055538
481,481,0.002253065,0.003055548
482,482,0.002253078,0.003055562
483,483,0.002253091,0.003055574
484,484,0.002253095,0.003055578
485,485,0.002253115,0.003055598
486,486,0.002253123,0.003055607
487,487,0.002253146,0.003055629
488,488,0.002253161,0.003055644
489,489,0.002253165,0.003055649
490,490,0.00225318,0.003055663
491,491,0.002403569,0.003066936
492,492,0.002403587,0.003066954
493,493,0.002403611,0.003066978
494,494,0.002403617,0.003066984
495,495,0.00240363,0.003066998
496,496,0.00240364,0.003067007
497,497,0.002403649,0.003067016
498,498,0.002403656,0.003067023
499,499,0.002403663,0.00306703
500,500,0.002403674,0.003067041
501,501,0.00240368,0.003067047
502,502,0.002403686,0.003067053
503,503,0.002403717,0.003067085
504,504,0.00240372,0.003067088
505,505,0.002403728,0.003067095
506,506,0.002453858,0.003080547
507,507,0.002453873,0.003080562
508,508,0.002453879,0.003080569
509,509,0.002453892,0.003080581
510,510,0.0024539,0.003080589
511,511,0.002453913,0.003080602
512,512,0.002453924,0.003080614
513,513,0.002453936,0.003080625
514,514,0.002453946,0.003080635
515,515,0.002453953,0.003080642
516,516,0.002453959,0.003080648
517,517,0.002453971,0.003080661
518,518,0.002504099,0.003097387
519,519,0.002504103,0.003097391
520,520,0.002504112,0.0030974
521,521,0.002504132,0.003097421
522,522,0.002504137,0.003097426
523,523,0.002504143,0.003097432
524,524,0.002504156,0.003097445
525,525,0.002504165,0.003097454
526,526,0.002504174,0.003097462
527,527,0.002504183,0.003097472
528,528,0.002504198,0.003148949
529,529,0.002504216,0.003148968
530,530,0.002504235,0.003148987
531,531,0.002504259,0.003149011
532,532,0.002504267,0.003149018
533,533,0.00250429,0.003149041
534,534,0.0025043,0.003149052
535,535,0.002504321,0.003149072
536,536,0.002504324,0.003149075
537,537,0.00250435,0.003149101
538,538,0.002504367,0.003149119
539,539,0.002504387,0.003149139
540,540,0.002504399,0.003149151
541,541,0.002504415,0.003149166
542,542,0.002504436,0.003149188
543,543,0.00250445,0.003149202
544,544,0.00250447,0.003149222
545,545,0.002504492,0.003149244
546,546,0.002504506,0.003149258
547,547,0.002504511,0.003149263
548,548,0.002504526,0.003149278
549,549,0.00250455,0.003149302
550,550,0.002504555,0.003149307
551,551,0.002504559,0.003149311
552,552,0.002504567,0.003149319
553,553,0.002504585,0.003149338
554,554,0.002504591,0.003149343
555,555,0.002504597,0.003149349
556,556,0.002504604,0.003149357
557,557,0.00250461,0.003159922
558,558,0.002504618,0.003159931
559,559,0.002504627,0.003159939
560,560,0.002504638,0.003159951
561,561,0.002504642,0.003159955
562,562,0.002554777,0.003175881
563,563,0.002554798,0.003175901
564,564,0.002554814,0.003175918
565,565,0.00255483,0.003248491
566,566,0.002554843,0.003248504
567,567,0.002554854,0.003248515
568,568,0.002554883,0.003248545
569,569,0.002554895,0.003248556
570,570,0.002554921,0.003321141
571,571,0.002554937,0.003321156
572,572,0.002554945,0.003321165
573,573,0.002554956,0.003321175
574,574,0.002554967,0.003321187
575,575,0.002554982,0.003321201
576,576,0.002555002,0.003321221
577,577,0.002555013,0.003321233
578,578,0.002555057,0.003321277
579,579,0.002555073,0.003321293
580,580,0.002555082,0.003321301
581,581,0.002555093,0.003321313
582,582,0.002654996,0.003444023
583,583,0.002655009,0.003444035
584,584,0.002655018,0.003444044
585,585,0.002655024,0.00344405
586,586,0.002655041,0.003444068
587,587,0.002655056,0.003444082
588,588,0.002655079,0.003444105
589,589,0.002655088,0.003444115
590,590,0.002655095,0.003444121
591,591,0.002655104,0.00344413
592,592,0.002655112,0.003444139
593,593,0.002655125,0.003444152
594,594,0.002655146,0.003444173
595,595,0.002655158,0.003444185
596,596,0.002655162,0.003444189
597,597,0.002655173,0.0034442
598,598,0.002655207,0.003444233
599,599,0.002655214,0.00344424
600,600,0.002655219,0.003444246
601,601,0.002905846,0.003709613
602,602,0.00290586,0.003709627
603,603,0.00290589,0.003709657
604,604,0.002905911,0.003709678
605,605,0.00290593,0.003709697
606,606,0.002905939,0.003709707
607,607,0.002905957,0.003709724
608,608,0.002905963,0.00370973
609,609,0.002905974,0.003709741
610,610,0.002905983,0.00370975
611,611,0.00290599,0.003709757
612,612,0.002906002,0.003709769
613,613,0.002906013,0.003709781
614,614,0.002906024,0.003709791
615,615,0.00290605,0.003709817
616,616,0.00290606,0.003709827
617,617,0.00290607,0.003709837
618,618,0.002906076,0.003709843
619,619,0.002906088,0.003709856
620,620,0.002906116,0.003709883
621,621,0.002906122,0.00370989
622,622,0.002906135,0.003709902
623,623,0.002906165,0.003709933
624,624,0.002906174,0.003709941
625,625,0.002906196,0.003709964
626,626,0.002906215,0.003709983
627,627,0.002906222,0.003709989
628,628,0.002906227,0.003709995
629,629,0.00290624,0.003710008
630,630,0.003006492,0.003821911
631,631,0.003006507,0.003821927
632,632,0.003006512,0.003821931
633,633,0.003006534,0.003821953
634,634,0.003006543,0.003821963
635,635,0.003006577,0.003821997
636,636,0.003006583,0.003822003
637,637,0.0030066,0.00382202
638,638,0.003006612,0.003822031
639,639,0.003006636,0.00382564
640,640,0.003006642,0.003825646
641,641,0.003006648,0.003825652
642,642,0.003006669,0.003825673
643,643,0.003006675,0.003825679
644,644,0.003006686,0.00382569
645,645,0.003006708,0.003825713
646,646,0.003006725,0.003825729
647,647,0.003006733,0.003825737
648,648,0.003006761,0.003825765
649,649,0.003006778,0.003873447
650,650,0.003006788,0.003873457
651,651,0.003006791,0.00387346
652,652,0.003006816,0.003873485
653,653,0.003006828,0.003873497
654,654,0.003006833,0.003873502
655,655,0.003006843,0.003873512
656,656,0.003006857,0.003873526
657,657,0.003207367,0.003988405
658,658,0.003207386,0.003988423
659,659,0.003207403,0.00398844
660,660,0.003207409,0.003988446
661,661,0.003207419,0.003988456
662,662,0.003207425,0.003988462
663,663,0.003207445,0.003988483
664,664,0.003207466,0.003988504
665,665,0.003207471,0.003988509
666,666,0.003207485,0.003988523
667,667,0.0032075,0.003988538
668,668,0.003207518,0.003988556
669,669,0.00320753,0.003988568
670,670,0.003207541,0.003988579
671,671,0.003207556,0.003988594
672,672,0.003207593,0.003988631
673,673,0.003207598,0.003988636
674,674,0.003207605,0.003988644
675,675,0.003207616,0.003988654
676,676,0.003207621,0.00398866
677,677,0.003207639,0.003988677
678,678,0.003207647,0.004021049
679,679,0.003207648,0.004021049
680,680,0.003207659,0.00402106
681,681,0.003207676,0.004021078
682,682,0.003207711,0.004021113
683,683,0.003207727,0.004021129
684,684,0.003207748,0.004021149
685,685,0.003207774,0.004021175
686,686,0.003207785,0.004021186
687,687,0.003207795,0.004021196
688,688,0.003207806,0.004021207
689,689,0.003207817,0.004021218
690,690,0.003207832,0.004021233
691,691,0.00320784,0.004021242
692,692,0.003207849,0.00402125
693,693,0.003207859,0.004021261
694,694,0.003207866,0.004021268
695,695,0.003207875,0.004021277
696,696,0.003207894,0.004066352
697,697,0.003207932,0.00406639
698,698,0.003207937,0.004066395
699,699,0.003207969,0.004066427
700,700,0.003207978,0.004089735
701,701,0.003407778,0.004264168
702,702,0.003407789,0.004264179
703,703,0.003407797,0.004264187
704,704,0.003407804,0.004264194
705,705,0.00340782,0.00426421
706,706,0.003407825,0.004264215
707,707,0.00340783,0.00426422
708,708,0.003407839,0.00426423
709,709,0.003407846,0.004264236
710,710,0.003407858,0.004264248
711,711,0.003407881,0.004264272
712,712,0.003407889,0.004264279
713,713,0.003407898,0.004264288
714,714,0.003407904,0.004264295
715,715,0.003407931,0.004264321
716,716,0.003407942,0.004264333
717,717,0.003407966,0.004264356
718,718,0.003407983,0.004264373
719,719,0.003407993,0.004264384
720,720,0.003408005,0.004264395
721,721,0.003458167,0.00431958
722,722,0.003458183,0.004319596
723,723,0.003458198,0.004319611
724,724,0.003458207,0.00431962
725,725,0.003458232,0.004319645
726,726,0.003458243,0.004319655
727,727,0.003458254,0.004319667
728,728,0.003458268,0.004319681
729,729,0.003458275,0.004319688
730,730,0.003458302,0.004319715
731,731,0.003458314,0.004319727
732,732,0.00345832,0.004319733
733,733,0.00345833,0.004319743
734,734,0.003458342,0.004319756
735,735,0.003458351,0.004326742
736,736,0.003458368,0.004326759
737,737,0.003458379,0.00432677
738,738,0.003458387,0.004326778
739,739,0.003458395,0.004326786
740,740,0.003458415,0.004326806
741,741,0.003458423,0.004326813
742,742,0.003458439,0.004326829
743,743,0.003658937,0.004463435
744,744,0.003658947,0.004463444
745,745,0.003658974,0.004463472
746,746,0.00365899,0.004463488
747,747,0.003659,0.004463498
748,748,0.003659009,0.004463507
749,749,0.003659016,0.004463514
750,750,0.003659031,0.004463529
751,751,0.003659053,0.004463552
752,752,0.003659072,0.004463571
753,753,0.003659076,0.004463574
754,754,0.003659083,0.004463581
755,755,0.003659088,0.004463587
756,756,0.003659092,0.00446359
757,757,0.003659101,0.004463599
758,758,0.003659111,0.00446361
759,759,0.003659124,0.004463623
760,760,0.003659127,0.004463626
761,761,0.003659134,0.004463633
762,762,0.003659147,0.004463646
763,763,0.003659158,0.004463656
764,764,0.003659164,0.004463662
765,765,0.003659185,0.004463683
766,766,0.003659234,0.004463733
767,767,0.003659251,0.004463749
768,768,0.003659255,0.004463754
769,769,0.003659268,0.004463766
770,770,0.003659281,0.004463779
771,771,0.00365929,0.004463788
772,772,0.003659298,0.004463797
773,773,0.003659313,0.004463812
774,774,0.003659328,0.004463827
775,775,0.003659352,0.004463851
776,776,0.003659371,0.00446387
777,777,0.00365939,0.004463889
778,778,0.003659401,0.0044639
779,779,0.003659417,0.004463916
780,780,0.003659445,0.004463944
781,781,0.003659457,0.004463956
782,782,0.003659465,0.004463964
783,783,0.003659474,0.004463973
784,784,0.003659479,0.004463978
785,785,0.003659496,0.004463995
786,786,0.003659509,0.004464009
787,787,0.003659519,0.004464018
788,788,0.003659528,0.004464027
789,789,0.003659543,0.004464042
790,790,0.003659564,0.004464064
791,791,0.003909328,0.004770835
792,792,0.003909341,0.004770849
793,793,0.003909343,0.004770851
794,794,0.003909353,0.00477086
795,795,0.003909358,0.004770866
796,796,0.003909382,0.00477089
797,797,0.003909389,0.004770896
798,798,0.003909412,0.00477092
799,799,0.003909429,0.004770937
800,800,0.003909437,0.004770945
801,801,0.00390944,0.004770948
802,802,0.003909462,0.00477097
803,803,0.003909475,0.004770983
804,804,0.003909512,0.00477102
805,805,0.003909527,0.004771035
806,806,0.00390954,0.004771048
807,807,0.003909556,0.004771065
808,808,0.003909571,0.004771079
809,809,0.003909575,0.004771083
810,810,0.003909587,0.004771095
811,811,0.003909595,0.004771104
812,812,0.003909612,0.00477112
813,813,0.003909635,0.004771143
814,814,0.003909643,0.004771151
815,815,0.003909659,0.004771167
816,816,0.003909668,0.004771177
817,817,0.003909688,0.004771196
818,818,0.003909697,0.004771205
819,819,0.003909716,0.004771224
820,820,0.003909728,0.004771236
821,821,0.003909761,0.00477127
822,822,0.003909794,0.004771302
823,823,0.003909808,0.004771317
824,824,0.003959311,0.004793845
825,825,0.003959318,0.004793852
826,826,0.004109705,0.00496641
827,827,0.00410972,0.004966426
828,828,0.004109732,0.004966437
829,829,0.004109768,0.004966474
830,830,0.004109779,0.004966485
831,831,0.004109786,0.004966491
832,832,0.004109809,0.004966515
833,833,0.004109832,0.004966538
834,834,0.004109844,0.00496655
835,835,0.004109859,0.004966565
836,836,0.004109868,0.004966574
837,837,0.004109873,0.004966579
838,838,0.004109878,0.004966584
839,839,0.004109888,0.004966594
840,840,0.004109893,0.004966599
841,841,0.00410991,0.004966616
842,842,0.004109922,0.004966628
843,843,0.004109935,0.004966641
844,844,0.00410994,0.004966646
845,845,0.004109946,0.004966652
846,846,0.004109963,0.004966669
847,847,0.004109973,0.004966679
848,848,0.004109989,0.004966695
849,849,0.00410999,0.004966696
850,850,0.004109995,0.004966701
851,851,0.004110013,0.004966719
852,852,0.004110022,0.004966728
853,853,0.004110034,0.00496674
854,854,0.004110567,0.004968177
855,855,0.004110581,0.004968191
856,856,0.004110587,0.004968197
857,857,0.004110597,0.004968208
858,858,0.004110623,0.004968233
859,859,0.004110629,0.00496824
860,860,0.004110639,0.00496825
861,861,0.004110643,0.004968253
862,862,0.004110653,0.004968263
863,863,0.004110658,0.004968269
864,864,0.004110664,0.004968274
865,865,0.00411067,0.00496828
866,866,0.004110679,0.004968289
867,867,0.004110694,0.004968305
868,868,0.004461582,0.005391677
869,869,0.004461612,0.005391708
870,870,0.00446162,0.005391715
871,871,0.004461633,0.005391728
872,872,0.00446165,0.005391746
873,873,0.004461665,0.00539176
874,874,0.004461685,0.005391781
875,875,0.004461691,0.005391787
876,876,0.004461706,0.005391802
877,877,0.004461714,0.005391809
878,878,0.004461733,0.005391828
879,879,0.004561982,0.005510614
880,880,0.004561998,0.00551063
881,881,0.004562007,0.005510639
882,882,0.004562027,0.005510659
883,883,0.004562044,0.005510677
884,884,0.004562056,0.005510689
885,885,0.004562066,0.005510699
886,886,0.004562088,0.005510721
887,887,0.004562116,0.005510748
888,888,0.004562124,0.005510757
889,889,0.004562135,0.005510768
890,890,0.004562145,0.005510777
891,891,0.004562156,0.005510789
892,892,0.004562162,0.005510794
893,893,0.00456217,0.005510803
894,894,0.004562174,0.005510807
895,895,0.004562184,0.005510817
896,896,0.004562187,0.00551082
897,897,0.004562208,0.005510841
898,898,0.004562217,0.00551085
899,899,0.004562234,0.005510867
900,900,0.004562247,0.00551088
901,901,0.004562255,0.005510888
902,902,0.004562264,0.005510897
903,903,0.00456228,0.005510913
904,904,0.004562295,0.005510928
905,905,0.004562303,0.005510936
906,906,0.004562312,0.005510945
907,907,0.004562321,0.005510954
908,908,0.00456233,0.005510963
909,909,0.004562335,0.005510969
910,910,0.004562348,0.005510982
911,911,0.004562358,0.005510991
912,912,0.004562387,0.00551102
913,913,0.004562392,0.005511025
914,914,0.004562403,0.005511037
915,915,0.00456241,0.005511043
916,916,0.004562425,0.005511058
917,917,0.004562444,0.005511077
918,918,0.004562456,0.005511089
919,919,0.004562465,0.005511098
920,920,0.00456248,0.005511113
921,921,0.004562489,0.005511122
922,922,0.004562504,0.005511137
923,923,0.004562511,0.005511144
924,924,0.004562518,0.005511152
925,925,0.004562529,0.005511163
926,926,0.004562543,0.005511176
927,927,0.004562559,0.005511192
928,928,0.004562582,0.005511215
929,929,0.004562593,0.005511227
930,930,0.004562615,0.005511248
931,931,0.00456263,0.005511264
932,932,0.004562635,0.005511269
933,933,0.004562641,0.005511275
934,934,0.004562681,0.005511315
935,935,0.004562693,0.005511327
936,936,0.0045627,0.005511334
937,937,0.004562709,0.005511343
938,938,0.004562721,0.005511355
939,939,0.004562727,0.005511361
940,940,0.004562729,0.005511363
941,941,0.004562747,0.005511381
942,942,0.004562756,0.00551139
943,943,0.00456279,0.005511424
944,944,0.004562794,0.005511429
945,945,0.004562808,0.005511442
946,946,0.00456282,0.005511454
947,947,0.004562827,0.005549508
948,948,0.004562843,0.005549523
949,949,0.004562851,0.005549532
950,950,0.004562856,0.005549537
951,951,0.004562881,0.005549562
952,952,0.0045629,0.005549581
953,953,0.004562913,0.005549595
954,954,0.004562926,0.005624974
955,955,0.004562943,0.005624991
956,956,0.004562962,0.005625009
957,957,0.004562977,0.005625025
958,958,0.004562987,0.005625035
959,959,0.004562994,0.005625042
960,960,0.004563,0.005625048
961,961,0.004563008,0.005625056
962,962,0.004563019,0.005625067
963,963,0.004563035,0.005625084
964,964,0.00456305,0.005625098
965,965,0.004563064,0.005625113
966,966,0.004563071,0.005625119
967,967,0.004563075,0.005625123
968,968,0.004563089,0.005625137
969,969,0.004563101,0.005625149
970,970,0.004563112,0.00562516
971,971,0.00456314,0.005625188
972,972,0.004563152,0.0056252
973,973,0.004563159,0.005625207
974,974,0.004563167,0.005625215
975,975,0.004563186,0.005625235
976,976,0.004563215,0.005625263
977,977,0.004563225,0.005625273
978,978,0.004563232,0.005625281
979,979,0.004563246,0.005625294
980,980,0.004563273,0.005625322
981,981,0.00456328,0.005625328
982,982,0.004563294,0.005625343
983,983,0.004563315,0.005625364
984,984,0.004563322,0.005625371
985,985,0.004563341,0.00562539
986,986,0.00456335,0.005625399
987,987,0.004563359,0.005625408
988,988,0.004563373,0.005625422
989,989,0.004563394,0.005625443
990,990,0.004563398,0.005625447
991,991,0.004563408,0.005625456
992,992,0.004563425,0.005913477
993,993,0.004563447,0.005913498
994,994,0.004563461,0.005913513
995,995,0.004563463,0.005913515
996,996,0.004563482,0.005913534
997,997,0.004563498,0.00591355
998,998,0.004563508,0.00591356
999,999,0.004563527,0.005913579


==> CSV/revenue/advogato_comparison_offline_Empirical.csv <==
Dummy,Iteration,Mualem,Ours,Empirical Ours
0,0,2.64E-05,2.64E-05,2.64E-05
1,1,0.000108679,0.000145007,0.000145007
2,2,0.000190414,0.00026235,0.000263312
3,3,0.000271583,0.000378418,0.000381292
4,4,0.000352189,0.000493227,0.000498953
5,5,0.000432236,0.000606792,0.000616299
6,6,0.000511729,0.000719129,0.000733332
7,7,0.00059067,0.000830253,0.000850059
8,8,0.000669064,0.000940177,0.000966482
9,9,0.000746914,0.001048917,0.001082606
10,10,0.000824225,0.001156488,0.001198434
11,11,0.000901,0.001262902,0.001313972
12,12,0.000977243,0.001368175,0.001429222
13,13,0.001052957,0.001472319,0.001544032
14,14,0.001128147,0.00157535,0.00165839
15,15,0.001202815,0.001677279,0.001772305
16,16,0.001276965,0.00177812,0.001885785
17,17,0.001350602,0.001877886,0.001998838
18,18,0.001423728,0.00197659,0.002111471
19,19,0.001496347,0.002074245,0.002223692
20,20,0.001568463,0.002170863,0.002335483
21,21,0.001640079,0.002266457,0.002447058
22,22,0.001711198,0.002362416,0.002558414
23,23,0.001781825,0.002456849,0.002669552
24,24,0.001851962,0.00255179,0.002780471
25,25,0.001921612,0.002645869,0.00289117
26,26,0.00199078,0.002739017,0.003001648
27,27,0.002059468,0.002832101,0.003111906
28,28,0.00212768,0.002924129,0.003221942
29,29,0.00219542,0.00301623,0.003331757
30,30,0.00226269,0.003107158,0.003441349
31,31,0.002329493,0.00319829,0.00355072
32,32,0.002395833,0.003288135,0.003659868
33,33,0.002461714,0.00337831,0.003768794
34,34,0.002527138,0.003467089,0.003877498
35,35,0.002592108,0.00355632,0.003985979
36,36,0.002656628,0.00364405,0.004094238
37,37,0.002720701,0.003732349,0.004202275
38,38,0.002784329,0.003820441,0.004310089
39,39,0.002847516,0.003907878,0.004417682
40,40,0.002910266,0.003994339,0.004525053
41,41,0.00297258,0.004081454,0.004632203
42,42,0.003034463,0.004167922,0.004739132
43,43,0.003095916,0.004254188,0.00484584
44,44,0.003156944,0.004339416,0.004952328
45,45,0.003217548,0.004424931,0.005058597
46,46,0.003277733,0.004510247,0.005164646
47,47,0.0033375,0.004594381,0.005270477
48,48,0.003396853,0.004678958,0.005375911
49,49,0.003455794,0.00476334,0.005481183
50,50,0.003514327,0.004846402,0.005586296
51,51,0.003572454,0.004930056,0.005691251
52,52,0.003630178,0.005013519,0.005796049
53,53,0.003687502,0.005096363,0.005900692
54,54,0.003744429,0.005178276,0.006005182
55,55,0.003800961,0.005260834,0.00610952
56,56,0.003857101,0.00534278,0.006213707
57,57,0.003912852,0.005424541,0.006317745
58,58,0.003968217,0.005505335,0.006421636
59,59,0.004023197,0.005586397,0.006525381
60,60,0.004077797,0.005667277,0.006628981
61,61,0.004132018,0.00574707,0.006732438
62,62,0.004185863,0.005827262,0.006835753
63,63,0.004239336,0.005907274,0.006938927
64,64,0.004292437,0.005986086,0.007041963
65,65,0.00434517,0.006065421,0.007144861
66,66,0.004397538,0.006144579,0.007247622
67,67,0.004449543,0.006223152,0.007350249
68,68,0.004501187,0.006301551,0.007452742
69,69,0.004552473,0.006379236,0.007555103
70,70,0.004603404,0.006452848,0.007652472
71,71,0.004653982,0.00652633,0.007749732
72,72,0.004704209,0.006599281,0.007846884
73,73,0.004754088,0.006672101,0.007943929
74,74,0.004803621,0.006744919,0.008040869
75,75,0.004852811,0.006817212,0.008137703
76,76,0.004901659,0.006889377,0.008234434
77,77,0.00495017,0.006961539,0.008331063
78,78,0.004998344,0.007033182,0.008427589
79,79,0.005046184,0.007104698,0.008524015
80,80,0.005093692,0.00717621,0.008620342
81,81,0.005140871,0.007247208,0.008716569
82,82,0.005187723,0.00731808,0.008812699
83,83,0.00523425,0.007388949,0.008908733
84,84,0.005280455,0.007459308,0.009004671
85,85,0.00532634,0.007529542,0.009100514
86,86,0.005371906,0.007599773,0.009196263
87,87,0.005417157,0.007669499,0.009291919
88,88,0.005462093,0.007739101,0.009387484
89,89,0.005506719,0.0078087,0.009482957
90,90,0.005551035,0.007877798,0.00957834
91,91,0.005595044,0.007946773,0.009673634
92,92,0.005638748,0.008015746,0.00976884
93,93,0.005682148,0.008084222,0.009863959
94,94,0.005725248,0.008152577,0.00995899
95,95,0.00576805,0.008220928,0.010053937
96,96,0.005810554,0.008288788,0.010148798
97,97,0.005852764,0.008356527,0.010243575
98,98,0.005894681,0.008424264,0.010338269
99,99,0.005936308,0.008491513,0.010432881
100,100,0.005977646,0.008558643,0.010527412


==> CSV/revenue/facebookComparison.csv <==
Dummy,Iteration,Mualem,Ours
0,0,0.000142099,0.000142099
1,1,0.000513352,0.00067722
2,2,0.000882032,0.00120652
3,3,0.001248157,0.00173007
4,4,0.001611743,0.00224794
5,5,0.001972809,0.0027602
6,6,0.002331371,0.003266918
7,7,0.002687449,0.003768162
8,8,0.003041057,0.004263998
9,9,0.003392215,0.004754491
10,10,0.003740938,0.005239708
11,11,0.004087244,0.005719711
12,12,0.00443115,0.006194563
13,13,0.004772671,0.006667131
14,14,0.005111825,0.007136099
15,15,0.005448627,0.007603586
16,16,0.005783095,0.00806677
17,17,0.006115245,0.008529244
18,18,0.006445092,0.008986741
19,19,0.006772652,0.009444271
20,20,0.007097942,0.009896176
21,21,0.007420977,0.010348829
22,22,0.007741772,0.010795234
23,23,0.008060344,0.011243076
24,24,0.008376708,0.011684073
25,25,0.008690878,0.012127168
26,26,0.009002871,0.012562845
27,27,0.0093127,0.013001257
28,28,0.009620382,0.013435689
29,29,0.009925931,0.013865492
30,30,0.010229363,0.014295345
31,31,0.01053069,0.014720018
32,32,0.010829929,0.015145354
33,33,0.011127094,0.01556498
34,34,0.011422198,0.015985857
35,35,0.011715257,0.016404942
36,36,0.012006285,0.01681902
37,37,0.012295295,0.0172352
38,38,0.012582301,0.017649613
39,39,0.012867318,0.018058261
40,40,0.01315036,0.018469822
41,41,0.013431439,0.01887964
42,42,0.01371057,0.019287189
43,43,0.013987766,0.01968999
44,44,0.01426304,0.020095288
45,45,0.014536406,0.020499921
46,46,0.014807877,0.020902713
47,47,0.015077467,0.021303806
48,48,0.015345187,0.021704246
49,49,0.015611052,0.02210036
50,50,0.015875074,0.022498489
51,51,0.016137266,0.022894946
52,52,0.01639764,0.023290766
53,53,0.016656209,0.023681388
54,54,0.016912986,0.024074947
55,55,0.017167983,0.024466858
56,56,0.017421212,0.024858149
57,57,0.017672686,0.025247671
58,58,0.017922416,0.025632499
59,59,0.018170416,0.026019953
60,60,0.018416697,0.026406802
61,61,0.01866127,0.026791907
62,62,0.018904148,0.027175409
63,63,0.019145342,0.027558314
64,64,0.019384864,0.027937116
65,65,0.019622726,0.028317889
66,66,0.019858939,0.02869708
67,67,0.020093515,0.029075689
68,68,0.020326465,0.0294526
69,69,0.0205578,0.02982599
70,70,0.020787531,0.030181196
71,71,0.02101567,0.03053603
72,72,0.021242227,0.030889386
73,73,0.021467214,0.031241394
74,74,0.021690641,0.031593035
75,75,0.02191252,0.03194321
76,76,0.022132861,0.032293278
77,77,0.022351674,0.032642118
78,78,0.02256897,0.032990594
79,79,0.02278476,0.033337617
80,80,0.022999054,0.033684534
81,81,0.023211863,0.034030234
82,82,0.023423197,0.034375573
83,83,0.023633066,0.034719473
84,84,0.02384148,0.03506329
85,85,0.024048449,0.035407084
86,86,0.024253983,0.035749673
87,87,0.024458093,0.036091904
88,88,0.024660788,0.036432708
89,89,0.024862078,0.03677343
90,90,0.025061973,0.03711413
91,91,0.025260482,0.037453635
92,92,0.025457615,0.037792786
93,93,0.025653381,0.038130523
94,94,0.02584779,0.038468178
95,95,0.026040852,0.038805811
96,96,0.026232576,0.039142261
97,97,0.02642297,0.039478359
98,98,0.026612045,0.039813056
99,99,0.026799809,0.040147672
100,100,0.026986272,0.040482266


==> CSV/revenue/facebookComparisonOnline.csv <==
Dummy,Iteration,Mualem,Ours
0,0,7.93E-06,7.93E-06
1,1,1.17E-05,1.17E-05
2,2,1.58E-05,1.58E-05
3,3,1.97E-05,1.98E-05
4,4,2.37E-05,2.37E-05
5,5,2.75E-05,2.76E-05
6,6,3.15E-05,3.15E-05
7,7,3.52E-05,3.52E-05
8,8,0.001567752,0.000346957
9,9,0.001571596,0.000350809
10,10,0.006537494,0.006446598
11,11,0.006541364,0.006450476
12,12,0.006545148,0.008334278
13,13,0.009406057,0.011845734
14,14,0.009409841,0.011849526
15,15,0.009413826,0.011853518
16,16,0.00941775,0.011857451
17,17,0.009421533,0.011861242
18,18,0.01634229,0.020356995
19,19,0.016346151,0.020360864
20,20,0.016350133,0.020364855
21,21,0.016354105,0.020368835
22,22,0.016358011,0.020372749
23,23,0.016361914,0.02037666
24,24,0.016365902,0.020380657
25,25,0.016369708,0.02038447
26,26,0.016373625,0.020388395
27,27,0.016377534,0.020392312
28,28,0.016381621,0.020396408
29,29,0.01638546,0.020400255
30,30,0.016389466,0.020404269
31,31,0.01639329,0.020408102
32,32,0.016397138,0.020411958
33,33,0.016401143,0.020415971
34,34,0.019512638,0.024235078
35,35,0.019516483,0.024238931
36,36,0.025707105,0.031911633
37,37,0.025711071,0.031915607
38,38,0.025715004,0.031919548
39,39,0.025718967,0.03192352
40,40,0.025723003,0.031927564
41,41,0.025726934,0.031931503
42,42,0.025730797,0.031935375
43,43,0.025734736,0.031939322
44,44,0.025738635,0.031943229
45,45,0.025779061,0.031970927
46,46,0.025783031,0.031974905
47,47,0.02924535,0.036224727
48,48,0.029249193,0.036228578
49,49,0.033513545,0.041463038
50,50,0.039632231,0.048974114
51,51,0.039636244,0.048978135
52,52,0.039640093,0.048981991
53,53,0.039644073,0.04898598
54,54,0.04531164,0.05594322
55,55,0.045315542,0.05594713
56,56,0.050582149,0.060563757
57,57,0.050586113,0.060567729
58,58,0.056855124,0.068263368
59,59,0.056859036,0.068267287
60,60,0.056862978,0.069348696
61,61,0.063132158,0.073708718
62,62,0.063136203,0.073712771
63,63,0.06314021,0.073716787
64,64,0.069158902,0.080482218
65,65,0.069162872,0.080486196
66,66,0.06916673,0.080490062
67,67,0.074884554,0.087781244
68,68,0.074888666,0.087785364
69,69,0.074892568,0.087789274
70,70,0.074896436,0.08779315
71,71,0.07490045,0.087797173
72,72,0.074904465,0.087801197
73,73,0.074908413,0.087805152
74,74,0.081478384,0.096171152
75,75,0.08148235,0.096175127
76,76,0.081486373,0.096179158
77,77,0.081490164,0.098607816
78,78,0.081494132,0.098611793
79,79,0.086810864,0.102642916
80,80,0.092829325,0.108059032
81,81,0.097845351,0.113617687
82,82,0.097849223,0.113621567
83,83,0.102965561,0.119902035
84,84,0.108282419,0.125531418
85,85,0.108286472,0.12553548
86,86,0.108290382,0.125539398
87,87,0.113557156,0.13200454
88,88,0.113561076,0.132008468
89,89,0.113564934,0.132012335
90,90,0.11356889,0.132016299
91,91,0.113572724,0.132020141
92,92,0.119841903,0.139715948
93,93,0.125409296,0.145703954
94,94,0.125413124,0.14570779
95,95,0.131582172,0.153490399
96,96,0.131586141,0.155952131
97,97,0.131590194,0.155956194
98,98,0.131594046,0.159757117
99,99,0.137612649,0.164177931
100,100,0.13761659,0.164181881
101,101,0.143284154,0.168891127
102,102,0.143287988,0.168894968
103,103,0.143291948,0.168898936
104,104,0.143295913,0.172275736
105,105,0.143299887,0.172279718
106,106,0.14330379,0.172283629
107,107,0.143307622,0.17228747
108,108,0.143311488,0.172291343
109,109,0.1433155,0.172295364
110,110,0.143319411,0.172299283
111,111,0.143323504,0.172303384
112,112,0.143327439,0.176852875
113,113,0.14333135,0.176856794
114,114,0.148948836,0.186002903
115,115,0.148952736,0.18600681
116,116,0.148956694,0.186010777
117,117,0.148960683,0.186014774
118,118,0.14896453,0.186018629
119,119,0.148968533,0.18602264
120,120,0.148972521,0.186026637
121,121,0.148976479,0.186030603
122,122,0.148980453,0.191596554
123,123,0.148984308,0.197862461
124,124,0.148988285,0.197866446
125,125,0.154706172,0.20005411
126,126,0.154709962,0.200057909
127,127,0.154713939,0.200061894
128,128,0.154717676,0.200065639
129,129,0.154721659,0.20006963
130,130,0.154725632,0.200073611
131,131,0.154729493,0.200077481
132,132,0.154733446,0.200081441
133,133,0.154737353,0.200085357
134,134,0.160505121,0.202812113
135,135,0.160509085,0.209632978
136,136,0.160512951,0.209636852
137,137,0.160517051,0.216176749
138,138,0.166084497,0.217946988
139,139,0.17170206,0.220177757
140,140,0.17170612,0.220181826
141,141,0.171709974,0.220185688
142,142,0.177177115,0.222776198
143,143,0.177181033,0.222780124
144,144,0.177184862,0.222783961
145,145,0.182952842,0.232094051
146,146,0.182956791,0.232098008
147,147,0.182960635,0.23210186
148,148,0.18296448,0.232105714
149,149,0.188080818,0.234685651
150,150,0.18808483,0.234689671
151,151,0.188088689,0.235669376
152,152,0.188092583,0.239231818
153,153,0.193860544,0.2419648
154,154,0.19386455,0.243338506
155,155,0.198880627,0.24615979
156,156,0.198884569,0.249499592
157,157,0.198888633,0.249503664
158,158,0.198892548,0.254898625
159,159,0.198896487,0.254902573
160,160,0.204363661,0.257079361
161,161,0.204367529,0.257083236
162,162,0.20437141,0.257087126
163,163,0.204375353,0.257091077
164,164,0.210443983,0.259882566
165,165,0.210447879,0.261449059
166,166,0.216717015,0.268625946
167,167,0.216720871,0.26862981
168,168,0.216724662,0.268633609
169,169,0.222292076,0.271521394
170,170,0.222295994,0.271525321
171,171,0.222299779,0.274399046
172,172,0.222303853,0.279845985
173,173,0.228021752,0.282116612
174,174,0.228025488,0.282120356
175,175,0.228029355,0.28212423
176,176,0.228033279,0.282128162
177,177,0.233099484,0.284377571
178,178,0.233103373,0.284381468
179,179,0.233107304,0.284385408
180,180,0.238825115,0.289213593
181,181,0.245194502,0.296322925
182,182,0.245198459,0.29632689
183,183,0.250665709,0.302115511
184,184,0.256734401,0.309565179
185,185,0.256738319,0.309569105
186,186,0.256742182,0.309572977
187,187,0.256746187,0.30957699
188,188,0.256749976,0.309580787
189,189,0.263269665,0.318032212
190,190,0.268235579,0.325031437
191,191,0.268239587,0.325035453
192,192,0.268243554,0.325039429
193,193,0.274011414,0.332938683
194,194,0.274015263,0.33294254
195,195,0.274019298,0.335366382
196,196,0.274023262,0.335370354
197,197,0.274027271,0.338355205
198,198,0.280396821,0.343587515
199,199,0.280400664,0.346578049
200,200,0.280404609,0.346582002
201,201,0.280408397,0.346585798
202,202,0.2804124,0.34658981
203,203,0.280416223,0.34659364
204,204,0.286083979,0.35111538
205,205,0.286087814,0.353966712
206,206,0.286091794,0.356910353
207,207,0.292010162,0.361739423
208,208,0.298229181,0.365444294
209,209,0.298233114,0.365448235
210,210,0.298236943,0.365452072
211,211,0.302601268,0.368821589
212,212,0.302605277,0.368825607
213,213,0.302609197,0.371196602
214,214,0.302613276,0.374889299
215,215,0.302617151,0.378347641
216,216,0.308284941,0.381885645
217,217,0.308288979,0.385866744
218,218,0.308292864,0.385870637
219,219,0.308296727,0.385874508
220,220,0.314215121,0.38985038
221,221,0.314219099,0.389854366
222,222,0.314223053,0.389858328
223,223,0.314226903,0.389862186
224,224,0.314230693,0.393666823
225,225,0.32009895,0.397532052
226,226,0.320102946,0.401353825
227,227,0.320106727,0.401357613
228,228,0.326275746,0.409034971
229,229,0.326279658,0.409038891
230,230,0.326283556,0.409042797
231,231,0.326287474,0.409046724
232,232,0.326291145,0.412841618
233,233,0.326295257,0.412845738
234,234,0.32629905,0.412849539
235,235,0.326303006,0.412853504
236,236,0.326306935,0.412857441
237,237,0.326310871,0.413312471
238,238,0.32631474,0.413316349
239,239,0.331531198,0.415946672
240,240,0.3315351,0.419726239
241,241,0.331538936,0.419730083
242,242,0.331542896,0.419734052
243,243,0.337010094,0.422737819
244,244,0.337014119,0.423160972
245,245,0.337018066,0.425504078
246,246,0.337022042,0.425508062
247,247,0.342238673,0.433836206
248,248,0.348758317,0.436828073
249,249,0.354827006,0.439881468
250,250,0.354830964,0.439885434
251,251,0.360949926,0.444134287
252,252,0.360953682,0.445229803
253,253,0.360957581,0.446721047
254,254,0.360961662,0.449550651
255,255,0.367080534,0.45696143
256,256,0.367084473,0.456965378
257,257,0.367088329,0.461665268
258,258,0.367092219,0.461735767
259,259,0.367096071,0.462640073
260,260,0.367099981,0.462643991
261,261,0.367103927,0.466784944
262,262,0.367107859,0.466788885
263,263,0.36711177,0.46773558
264,264,0.371877261,0.469706726
265,265,0.371881175,0.473189772
266,266,0.377999958,0.475625736
267,267,0.383968489,0.478269236
268,268,0.383972487,0.483419148
269,269,0.389640075,0.485849489
270,270,0.389643849,0.485853271
271,271,0.389647726,0.490655318
272,272,0.394864427,0.492812946
273,273,0.394868352,0.49281688
274,274,0.39487221,0.492820746
275,275,0.400590126,0.49575115
276,276,0.400594213,0.499984662
277,277,0.400598139,0.499988596
278,278,0.400602038,0.499992504
279,279,0.400605904,0.505605843
280,280,0.400609938,0.505609886
281,281,0.406728741,0.51401806
282,282,0.406732641,0.514021969
283,283,0.40673649,0.514025825
284,284,0.406740377,0.514029721
285,285,0.406744284,0.514033636
286,286,0.406748306,0.514037666
287,287,0.406752232,0.520952831
288,288,0.40675614,0.527623265
289,289,0.406760104,0.527627237
290,290,0.411525629,0.529142902
291,291,0.411529797,0.529147078
292,292,0.417498149,0.531146923
293,293,0.417502126,0.537725681
294,294,0.417505985,0.54466856
295,295,0.41750984,0.551670982
296,296,0.417513931,0.551675082
297,297,0.41751777,0.55167893
298,298,0.417521739,0.551682907
299,299,0.417525556,0.551686732
300,300,0.417529484,0.551690667
301,301,0.417533403,0.551694594
302,302,0.42305075,0.55317737
303,303,0.429269723,0.554951243
304,304,0.429273613,0.554955141
305,305,0.429277426,0.561207748
306,306,0.429281323,0.561211654
307,307,0.429285348,0.561215686
308,308,0.429289328,0.567667803
309,309,0.429293291,0.567671774
310,310,0.429297093,0.567675583
311,311,0.429301009,0.567679507
312,312,0.434968796,0.569108013
313,313,0.434972779,0.569112005
314,314,0.434976627,0.56911586
315,315,0.434980598,0.56911984
316,316,0.43498448,0.569123729
317,317,0.43498849,0.569127749
318,318,0.434992663,0.56913193
319,319,0.440810639,0.571316656
320,320,0.440814656,0.577225811
321,321,0.440818552,0.577229715
322,322,0.440822475,0.577233646
323,323,0.440826437,0.577237617
324,324,0.440830374,0.577241562
325,325,0.440834247,0.5834059
326,326,0.440837994,0.583409654
327,327,0.440841856,0.59075443
328,328,0.440845549,0.59075813
329,329,0.446011974,0.59188023
330,330,0.450827624,0.593460491
331,331,0.450831727,0.593464603
332,332,0.450835605,0.59346849
333,333,0.450839392,0.593472284
334,334,0.456607329,0.594925907
335,335,0.462676086,0.598604588
336,336,0.468594443,0.603015788
337,337,0.468598343,0.607213474
338,338,0.468602199,0.607217338
339,339,0.468606138,0.607221286
340,340,0.468610004,0.607225159
341,341,0.473826549,0.61596096
342,342,0.47949417,0.620194544
343,343,0.483958887,0.623902052
344,344,0.483962954,0.623906127
345,345,0.483966786,0.623909967
346,346,0.483970716,0.623913905
347,347,0.483974459,0.62800567
348,348,0.489692354,0.632617565
349,349,0.495259891,0.637549293
350,350,0.495263747,0.637553157
351,351,0.495267685,0.637557102
352,352,0.500634643,0.6427107
353,353,0.500638508,0.64558292
354,354,0.50575479,0.650391212
355,355,0.505758811,0.653288894
356,356,0.511827548,0.662933793
357,357,0.51183145,0.662937703
358,358,0.511835374,0.662941635
359,359,0.511839192,0.662945461
360,360,0.511843144,0.662949422
361,361,0.517460711,0.668052932
362,362,0.517464526,0.668056755
363,363,0.522179865,0.673036136
364,364,0.522183923,0.675509433
365,365,0.522187834,0.675513352
366,366,0.522191652,0.675517178
367,367,0.52700712,0.681508559
368,368,0.527011096,0.683535201
369,369,0.527014913,0.6861638
370,370,0.531930815,0.69111016
371,371,0.531934712,0.694733009
372,372,0.531938835,0.69473714
373,373,0.531942804,0.694741118
374,374,0.537560526,0.701563879
375,375,0.537564394,0.701567756
376,376,0.537568314,0.705550625
377,377,0.537572299,0.705554618
378,378,0.537576221,0.705558549
379,379,0.53758011,0.705562446
380,380,0.537584119,0.705566463
381,381,0.537587932,0.710441478
382,382,0.542954891,0.711744946
383,383,0.542958935,0.712195412
384,384,0.542962802,0.712199286
385,385,0.542966809,0.712203302
386,386,0.548283582,0.713894571
387,387,0.548287472,0.714835675
388,388,0.548291328,0.718695084
389,389,0.548295183,0.718698947
390,390,0.553762388,0.720357681
391,391,0.559079342,0.727891232
392,392,0.559083218,0.727895117
393,393,0.559087157,0.727899064
394,394,0.565256003,0.733229265
395,395,0.565260003,0.736624029
396,396,0.570025431,0.740794769
397,397,0.570029341,0.740798686
398,398,0.576148124,0.746417633
399,399,0.581615395,0.75177393
400,400,0.586982158,0.75724421
401,401,0.586986164,0.757248224
402,402,0.58698996,0.757252028
403,403,0.586993967,0.757256043
404,404,0.586997966,0.75726005
405,405,0.587001861,0.757263954
406,406,0.587005876,0.757267977
407,407,0.5870096,0.757271709
408,408,0.593078347,0.761926649
409,409,0.598946616,0.768918188
410,410,0.598950634,0.770759924
411,411,0.598954465,0.773483628
412,412,0.604972897,0.779324417
413,413,0.611191985,0.785794123
414,414,0.611195832,0.785797978
415,415,0.61726451,0.793423745
416,416,0.617268386,0.795793351
417,417,0.617272217,0.79579719
418,418,0.617276078,0.795801059
419,419,0.61728001,0.798282454
420,420,0.617283824,0.798286276
421,421,0.617287685,0.801416297
422,422,0.617291618,0.805291506
423,423,0.617295556,0.811719826
424,424,0.617299499,0.811723778
425,425,0.617303478,0.811727765
426,426,0.62287105,0.812933934
427,427,0.622874947,0.81293784
428,428,0.622878905,0.815129457
429,429,0.622882856,0.815133415
430,430,0.622886716,0.818943358
431,431,0.622890657,0.821587086
432,432,0.622894676,0.821591115
433,433,0.622898585,0.821595031
434,434,0.622902505,0.821598959
435,435,0.628770617,0.825241732
436,436,0.628774361,0.825245483
437,437,0.628778253,0.825249384
438,438,0.628782109,0.825253248
439,439,0.628786016,0.825257164
440,440,0.628789784,0.827961974
441,441,0.628793558,0.830815479
442,442,0.628797453,0.830819381
443,443,0.628801388,0.830823324
444,444,0.628805327,0.830827271
445,445,0.628809269,0.835080652
446,446,0.628813184,0.835084575
447,447,0.628816941,0.83508834
448,448,0.628820802,0.838255142
449,449,0.628824848,0.8427076
450,450,0.63409154,0.84366988
451,451,0.634095267,0.846795741
452,452,0.639612726,0.852377551
453,453,0.645731597,0.858394835
454,454,0.645735543,0.858398789
455,455,0.645739553,0.862853354
456,456,0.651457368,0.863904211
457,457,0.651461312,0.863908163
458,458,0.65737952,0.870402872
459,459,0.663498347,0.874455298
460,460,0.663502137,0.878389378
461,461,0.663506106,0.878393356
462,462,0.66882302,0.880888423
463,463,0.674741302,0.890100307
464,464,0.674745183,0.890369107
465,465,0.679911616,0.897102145
466,466,0.685629417,0.902361539
467,467,0.692048941,0.907401747
468,468,0.697917088,0.913092664
469,469,0.697920924,0.913096508
470,470,0.69792486,0.913100453
471,471,0.697928612,0.913104214
472,472,0.697932476,0.91555284
473,473,0.69793642,0.919055422
474,474,0.697940269,0.922547838
475,475,0.697944379,0.922551956
476,476,0.69794826,0.922555845
477,477,0.697952075,0.925179627
478,478,0.697956086,0.927829571
479,479,0.69796002,0.931761226
480,480,0.697963987,0.9317652
481,481,0.697967945,0.931769166
482,482,0.70418692,0.937874747
483,483,0.704190694,0.937878529
484,484,0.704194612,0.937882455
485,485,0.704198598,0.940968514
486,486,0.704202488,0.940972412
487,487,0.704206476,0.944149539
488,488,0.704210505,0.944153576
489,489,0.710179022,0.946048228
490,490,0.710182985,0.946052199
491,491,0.710187065,0.946056288
492,492,0.715553905,0.951363402
493,493,0.715557974,0.958362096
494,494,0.715561863,0.958365993
495,495,0.715565851,0.965740443
496,496,0.715569826,0.965744426
497,497,0.72133785,0.967176098
498,498,0.721341696,0.970567739
499,499,0.721345766,0.974655587
500,500,0.721349608,0.974659437
501,501,0.721353594,0.974663431
502,502,0.721357409,0.974667254
503,503,0.726674251,0.979485677
504,504,0.726678132,0.98279123
505,505,0.726682058,0.986556695
506,506,0.726686196,0.986560842
507,507,0.73135138,0.98731891
508,508,0.731355275,0.987322813
509,509,0.731359163,0.990739086
510,510,0.737177264,0.992078667
511,511,0.742694565,0.994005011
512,512,0.747810995,0.999364152
513,513,0.747814904,1.002478382
514,514,0.747818802,1.008766531
515,515,0.74782269,1.008770427
516,516,0.747826417,1.008774162
517,517,0.747830327,1.015604352
518,518,0.747834208,1.015608242
519,519,0.747838194,1.019579104
520,520,0.747841963,1.023458491
521,521,0.747845877,1.032166321
522,522,0.747849747,1.034904847
523,523,0.753517431,1.039509111
524,524,0.753521221,1.039512909
525,525,0.753525145,1.039516841
526,526,0.753529114,1.039520818
527,527,0.75899629,1.040132348
528,528,0.759000346,1.044066453
529,529,0.759004227,1.044070342
530,530,0.764321087,1.049388343
531,531,0.76432516,1.049392425
532,532,0.764329187,1.049396459
533,533,0.764333177,1.054538584
534,534,0.770903035,1.060449369
535,535,0.770906972,1.060453314
536,536,0.770910945,1.066962648
537,537,0.776879381,1.067302755
538,538,0.776883437,1.073850811
539,539,0.776887373,1.081689239
540,540,0.776891268,1.082321122
541,541,0.77689521,1.082325071
542,542,0.776899093,1.089053636
543,543,0.781664502,1.090160682
544,544,0.781668489,1.090164677
545,545,0.781672506,1.095813621
546,546,0.787390376,1.095925927
547,547,0.792807521,1.097591056
548,548,0.792811517,1.103239792
549,549,0.792815305,1.103243588
550,550,0.792819308,1.1032476
551,551,0.79282334,1.109302674
552,552,0.792827242,1.109306584
553,553,0.792831204,1.117873126
554,554,0.79283515,1.117877081
555,555,0.792839022,1.118956601
556,556,0.792842895,1.120902606
557,557,0.792846836,1.120906555
558,558,0.792850894,1.129587733
559,559,0.792854734,1.12959158
560,560,0.7928587,1.129595555
561,561,0.79286259,1.129599453
562,562,0.799332152,1.135619295
563,563,0.799335979,1.135623129
564,564,0.799339913,1.135627072
565,565,0.799343918,1.135631085
566,566,0.799347747,1.135634922
567,567,0.799351669,1.135638852
568,568,0.805821205,1.142208776
569,569,0.805825011,1.14221259
570,570,0.805828979,1.142216566
571,571,0.805832984,1.142220581
572,572,0.812402638,1.149394822
573,573,0.812406533,1.149398726
574,574,0.812410347,1.149402547
575,575,0.819281036,1.157740666
576,576,0.819284902,1.157744541
577,577,0.819288805,1.157748452
578,578,0.819292681,1.157752336
579,579,0.825010555,1.164771296
580,580,0.825014492,1.164775241
581,581,0.825018535,1.164779292
582,582,0.825022408,1.164783173
583,583,0.831391819,1.172602038
584,584,0.831395657,1.172605884
585,585,0.831399539,1.172609774
586,586,0.831403533,1.172613776
587,587,0.831407684,1.172617936
588,588,0.831411607,1.172621867
589,589,0.831415557,1.172625826
590,590,0.831419574,1.172629851
591,591,0.838089846,1.181172994
592,592,0.838093697,1.181176854
593,593,0.844663591,1.188613408
594,594,0.844667716,1.188617542
595,595,0.844671606,1.18862144
596,596,0.844675423,1.188625264
597,597,0.844679333,1.190176124
598,598,0.850898374,1.195732327
599,599,0.850902247,1.195736209
600,600,0.850906135,1.195740105
601,601,0.850910224,1.195744202
602,602,0.850914019,1.197369091
603,603,0.850917962,1.198869437
604,604,0.857287344,1.203832877
605,605,0.863857321,1.209186813
606,606,0.863861183,1.209190683
607,607,0.863865151,1.20919466
608,608,0.869733211,1.215506068
609,609,0.87615269,1.223386414
610,610,0.876156663,1.223390395
611,611,0.876160735,1.223394476
612,612,0.876164693,1.223398442
613,613,0.876168547,1.223402304
614,614,0.876172318,1.224264322
615,615,0.876176337,1.228392222
616,616,0.876180157,1.22839605
617,617,0.876184057,1.228399958
618,618,0.876187925,1.228403834
619,619,0.883258963,1.233828406
620,620,0.883262967,1.233832419
621,621,0.883266864,1.233836324
622,622,0.883270717,1.233840185
623,623,0.889840679,1.243711518
624,624,0.889844558,1.243715405
625,625,0.889848566,1.243719421
626,626,0.889852407,1.247777077
627,627,0.889856411,1.251302554
628,628,0.889860333,1.251306485
629,629,0.889864251,1.251310411
630,630,0.895732258,1.255528042
631,631,0.895736186,1.255531978
632,632,0.895740125,1.255535925
633,633,0.895744004,1.255539812
634,634,0.895748051,1.255543868
635,635,0.895752057,1.255547882
636,636,0.895755783,1.255551616
637,637,0.902075004,1.260244585
638,638,0.902078941,1.260248531
639,639,0.902082798,1.260252396
640,640,0.902086703,1.26025631
641,641,0.902090796,1.262782869
642,642,0.902094601,1.262786681
643,643,0.907561738,1.26678483
644,644,0.907565535,1.271038969
645,645,0.907569559,1.271043002
646,646,0.91433993,1.275909091
647,647,0.91434373,1.275912899
648,648,0.914347683,1.280367063
649,649,0.914351682,1.28037107
650,650,0.914355566,1.280374963
651,651,0.914359548,1.280378953
652,652,0.914363328,1.280382741
653,653,0.920832901,1.285025844
654,654,0.920836818,1.288875304
655,655,0.920840919,1.288879414
656,656,0.920844898,1.288883402
657,657,0.920848779,1.291878576
658,658,0.920852792,1.29619464
659,659,0.920856677,1.296198533
660,660,0.927877688,1.300968467
661,661,0.933495297,1.304857556
662,662,0.933499224,1.30486149
663,663,0.933503105,1.30486538
664,664,0.933506978,1.309201054
665,665,0.933510879,1.309204964
666,666,0.93351481,1.309208902
667,667,0.939884186,1.313542927
668,668,0.939888222,1.313546972
669,669,0.946408012,1.323487553
670,670,0.946412,1.327721457
671,671,0.946416056,1.327725522
672,672,0.946419975,1.327729449
673,673,0.946423881,1.327733363
674,674,0.94642785,1.332559049
675,675,0.946431651,1.332562858
676,676,0.94643556,1.332566775
677,677,0.946439464,1.332570687
678,678,0.94644337,1.337165503
679,679,0.946447336,1.337169477
680,680,0.94645132,1.341550649
681,681,0.946455231,1.341554569
682,682,0.946459104,1.341558449
683,683,0.946462873,1.341562226
684,684,0.946466794,1.341566156
685,685,0.946470952,1.341570323
686,686,0.946474829,1.346797287
687,687,0.946478732,1.346801198
688,688,0.94648262,1.346805094
689,689,0.946486618,1.3468091
690,690,0.946490519,1.351670865
691,691,0.946494498,1.351674852
692,692,0.946498413,1.351678775
693,693,0.952115953,1.354970513
694,694,0.952119767,1.354974335
695,695,0.952123754,1.354978329
696,696,0.952127588,1.36006786
697,697,0.952131536,1.36016452
698,698,0.952135563,1.360168556
699,699,0.952139393,1.360520476
700,700,0.952143269,1.36052436
701,701,0.952147292,1.36150423
702,702,0.952151206,1.36383759
703,703,0.952174771,1.36640179
704,704,0.957240869,1.372524453
705,705,0.957244766,1.372528358
706,706,0.957248678,1.372718644
707,707,0.957252572,1.375885847
708,708,0.957256488,1.376353865
709,709,0.957260367,1.380814616
710,710,0.963228787,1.389241337
711,711,0.963232531,1.389245089
712,712,0.963236479,1.389249045
713,713,0.96910476,1.394356854
714,714,0.974772404,1.399583592
715,715,0.980139247,1.405028187
716,716,0.980143263,1.405032211
717,717,0.980147239,1.405036196
718,718,0.980151119,1.405040083
719,719,0.985568143,1.410262895
720,720,0.98557219,1.41275178
721,721,0.985576062,1.412755661
722,722,0.985580141,1.416078261
723,723,0.991598686,1.421865552
724,724,0.997817695,1.428085799
725,725,0.997821547,1.43053554
726,726,0.997825325,1.430539326
727,727,0.997829245,1.433520097
728,728,0.997833195,1.436300164
729,729,1.00279923,1.441200782
730,730,1.002803105,1.441204665
731,731,1.002807077,1.441595798
732,732,1.00281099,1.442200724
733,733,1.002814773,1.442204515
734,734,1.002818784,1.442208535
735,735,1.002822482,1.443001534
736,736,1.002826382,1.443005443
737,737,1.002830279,1.446270768
738,738,1.00834773,1.450911937
739,739,1.008351677,1.450915892
740,740,1.008355658,1.451844843
741,741,1.008359533,1.454842417
742,742,1.00836349,1.454846382
743,743,1.008367457,1.454850357
744,744,1.00837128,1.457980463
745,745,1.008375332,1.463808744
746,746,1.008379345,1.468162999
747,747,1.008383249,1.468166911
748,748,1.014050937,1.471250673
749,749,1.014054775,1.471254518
750,750,1.014058562,1.471258313
751,751,1.021029411,1.4751489
752,752,1.021033475,1.475152973
753,753,1.021037398,1.476598004
754,754,1.027406704,1.480241889
755,755,1.027410587,1.48024578
756,756,1.027414463,1.480249664
757,757,1.033633399,1.485251003
758,758,1.033637397,1.485255008
759,759,1.039756122,1.488930563
760,760,1.039760025,1.488934475
761,761,1.046530571,1.495146637
762,762,1.046534531,1.495150605
763,763,1.052803446,1.502736539
764,764,1.059523624,1.511125152
765,765,1.059527369,1.512341615
766,766,1.064994604,1.517891673
767,767,1.064998396,1.517895473
768,768,1.065002472,1.517899557
769,769,1.065006474,1.519999444
770,770,1.065010503,1.524787588
771,771,1.065014403,1.524791497
772,772,1.065018345,1.524795446
773,773,1.071387739,1.531829447
774,774,1.071391555,1.534744899
775,775,1.071395416,1.534748768
776,776,1.071399475,1.534752836
777,777,1.071403497,1.536477202
778,778,1.071407409,1.540303097
779,779,1.071411426,1.542174749
780,780,1.07141538,1.545469081
781,781,1.071419435,1.547276868
782,782,1.07142322,1.550873887
783,783,1.071427232,1.552934153
784,784,1.071431116,1.552938045
785,785,1.078853028,1.560747917
786,786,1.085021965,1.568170548
787,787,1.091291079,1.575532486
788,788,1.091294965,1.57553638
789,789,1.097914872,1.585350376
790,790,1.097918828,1.589623964
791,791,1.097922821,1.589627965
792,792,1.103991476,1.592668668
793,793,1.103995348,1.592672548
794,794,1.11046503,1.597719849
795,795,1.110468974,1.599677894
796,796,1.116387189,1.604881371
797,797,1.116391122,1.604885312
798,798,1.123712889,1.615367767
799,799,1.129380736,1.618451689
800,800,1.129384543,1.618455503
801,801,1.129388359,1.618459327
802,802,1.129392326,1.624296304
803,803,1.129396064,1.62430005
804,804,1.135514899,1.630228354
805,805,1.14118264,1.639098156
806,806,1.141186555,1.642167097
807,807,1.141190463,1.644011986
808,808,1.141194381,1.649898448
809,809,1.141198211,1.649902286
810,810,1.141202125,1.649906208
811,811,1.141205906,1.649909997
812,812,1.146673059,1.652728595
813,813,1.153894733,1.65655483
814,814,1.153898735,1.65865764
815,815,1.153902521,1.658661434
816,816,1.160121508,1.667829748
817,817,1.16012545,1.667833698
818,818,1.160129522,1.667837779
819,819,1.166549251,1.674777646
820,820,1.166553282,1.674781686
821,821,1.17307298,1.678413838
822,822,1.173076926,1.678417792
823,823,1.179947556,1.682876544
824,824,1.179951463,1.68288046
825,825,1.179955543,1.685778248
826,826,1.179959508,1.68794669
827,827,1.179963505,1.690160007
828,828,1.186784004,1.694156864
829,829,1.186787953,1.69713434
830,830,1.193157353,1.703323829
831,831,1.199226034,1.707068889
832,832,1.199229905,1.707072768
833,833,1.199233919,1.707076791
834,834,1.199237851,1.70708073
835,835,1.205757563,1.713819989
836,836,1.205761384,1.713823819
837,837,1.205765231,1.713827673
838,838,1.211633584,1.722797506
839,839,1.211637498,1.724959114
840,840,1.211641501,1.724963126
841,841,1.211645388,1.72727314
842,842,1.211649212,1.727276972
843,843,1.211653122,1.72728089
844,844,1.211657094,1.72728487
845,845,1.211661016,1.729735688
846,846,1.211664778,1.729739458
847,847,1.211668689,1.729743377
848,848,1.21167264,1.729747336
849,849,1.21167646,1.729751165
850,850,1.216993363,1.733247543
851,851,1.216997081,1.735402982
852,852,1.217001049,1.735406958
853,853,1.223119905,1.744634766
854,854,1.223123905,1.747843195
855,855,1.223127724,1.749961323
856,856,1.223131759,1.752276633
857,857,1.223135583,1.752280464
858,858,1.223139551,1.752685801
859,859,1.229609304,1.758500319
860,860,1.229613269,1.758504292
861,861,1.229617308,1.76086985
862,862,1.229621216,1.766206983
863,863,1.229625336,1.769205114
864,864,1.22962931,1.772849082
865,865,1.229633169,1.772852949
866,866,1.229637065,1.772856853
867,867,1.236758279,1.776917769
868,868,1.236762225,1.779986456
869,869,1.236766212,1.78310436
870,870,1.236770166,1.783108322
871,871,1.236774183,1.783112347
872,872,1.236778071,1.787466751
873,873,1.243398077,1.793743544
874,874,1.243402005,1.797222576
875,875,1.243405826,1.797226405
876,876,1.243409881,1.80097787
877,877,1.243413724,1.800981722
878,878,1.243417703,1.803668537
879,879,1.243421644,1.803672486
880,880,1.243425665,1.8045208
881,881,1.243429653,1.804524796
882,882,1.243433632,1.807812958
883,883,1.243437585,1.80923109
884,884,1.243441474,1.811742337
885,885,1.250963697,1.81833245
886,886,1.250967575,1.818336337
887,887,1.256033919,1.824247522
888,888,1.256037835,1.827604449
889,889,1.256041869,1.829301258
890,890,1.256045938,1.833169484
891,891,1.256049859,1.835551378
892,892,1.256053822,1.839417427
893,893,1.25605778,1.839421393
894,894,1.256061791,1.843480112
895,895,1.256065696,1.843484025
896,896,1.256069659,1.845647484
897,897,1.256073602,1.847087753
898,898,1.256077475,1.848993299
899,899,1.256081466,1.851077242
900,900,1.256085511,1.853551939
901,901,1.256089258,1.853555694
902,902,1.256093176,1.856079354
903,903,1.256097078,1.85903789
904,904,1.256100974,1.861363184
905,905,1.256104935,1.861367154
906,906,1.256108801,1.861371028
907,907,1.256112843,1.861375079
908,908,1.256116649,1.861378892
909,909,1.25612062,1.862221896
910,910,1.256124426,1.863262228
911,911,1.256128374,1.866938176
912,912,1.26214693,1.869414555
913,913,1.267263451,1.878013426
914,914,1.267267384,1.878017367
915,915,1.273636645,1.880644392
916,916,1.273640635,1.882897092
917,917,1.273644561,1.882901026
918,918,1.27364843,1.882904903
919,919,1.27365239,1.889025446
920,920,1.279270135,1.892550122
921,921,1.279274049,1.896459895
922,922,1.279277895,1.896463749
923,923,1.286248704,1.899331533
924,924,1.286252623,1.899335461
925,925,1.286256551,1.903356664
926,926,1.293277555,1.910563241
927,927,1.293281411,1.910567105
928,928,1.293285298,1.915806181
929,929,1.299504336,1.921210731
930,930,1.299508319,1.923761168
931,931,1.29951213,1.926362527
932,932,1.29951602,1.929151881
933,933,1.299519855,1.929155724
934,934,1.306089649,1.934991779
935,935,1.30609362,1.934995759
936,936,1.312663491,1.937705528
937,937,1.312667418,1.94186971
938,938,1.312671374,1.941873675
939,939,1.312675404,1.944410719
940,940,1.31267945,1.944414773
941,941,1.312683284,1.947733558
942,942,1.312687217,1.947737499
943,943,1.31855552,1.956507866
944,944,1.323972731,1.962072126
945,945,1.323976749,1.962076153
946,946,1.323980869,1.962080281
947,947,1.323984846,1.962084266
948,948,1.330003377,1.964652522
949,949,1.336272511,1.970144673
950,950,1.336276313,1.972516873
951,951,1.336280244,1.972520811
952,952,1.336284192,1.972778978
953,953,1.336288111,1.972782906
954,954,1.336291936,1.972786739
955,955,1.342962099,1.979353126
956,956,1.342966036,1.981833275
957,957,1.349285364,1.984529814
958,958,1.349289161,1.987538844
959,959,1.34929287,1.987542561
960,960,1.35651437,1.990733028
961,961,1.356518273,1.990736939
962,962,1.356522152,1.990740826
963,963,1.356526146,1.994316462
964,964,1.35653005,1.996689325
965,965,1.362298086,2.001778832
966,966,1.368266673,2.007239786
967,967,1.368270541,2.007243662
968,968,1.375442013,2.013148347
969,969,1.375446035,2.013152377
970,970,1.375449916,2.016386107
971,971,1.375453894,2.019636036
972,972,1.375457598,2.019639747
973,973,1.375461486,2.022415704
974,974,1.375465437,2.022419663
975,975,1.382235954,2.03142678
976,976,1.382239834,2.034279393
977,977,1.382243721,2.034283289
978,978,1.382247551,2.037598982
979,979,1.382251407,2.037602845
980,980,1.3822554,2.037606847
981,981,1.382259224,2.040524055
982,982,1.388528297,2.042810952
983,983,1.388532229,2.042814893
984,984,1.388536272,2.042818944
985,985,1.388540324,2.042823005
986,986,1.388544273,2.042826961
987,987,1.388548125,2.042830821
988,988,1.388552106,2.046108202
989,989,1.388556111,2.052399461
990,990,1.388560049,2.055945874
991,991,1.388563997,2.058756946
992,992,1.388567996,2.06191427
993,993,1.38857202,2.065398489
994,994,1.388575965,2.065402443
995,995,1.388579992,2.069467042
996,996,1.388583852,2.072809323
997,997,1.396256337,2.0817887
998,998,1.396260301,2.08914599
999,999,1.396264307,2.089150004


==> CSV/revenue/facebook_comparison_offline_Empirical.csv <==
Dummy,Iteration,Mualem,Ours,Empirical Ours
0,0,0.000142099,0.000142099,0.000142099
1,1,0.000513352,0.00067722,0.00067722
2,2,0.000882032,0.00120652,0.001210862
3,3,0.001248157,0.00173007,0.001743042
4,4,0.001611743,0.00224794,0.002273781
5,5,0.001972809,0.0027602,0.002803098
6,6,0.002331371,0.003266918,0.003331011
7,7,0.002687449,0.003768162,0.00385754
8,8,0.003041057,0.004263998,0.004382702
9,9,0.003392215,0.004754491,0.004906516
10,10,0.003740938,0.005239708,0.005429
11,11,0.004087244,0.005719711,0.005950171
12,12,0.00443115,0.006194563,0.006470047
13,13,0.004772671,0.006667131,0.00698918
14,14,0.005111825,0.007136099,0.00750751
15,15,0.005448627,0.007603586,0.00802503
16,16,0.005783095,0.00806677,0.008541735
17,17,0.006115245,0.008529244,0.00905762
18,18,0.006445092,0.008986741,0.009572679
19,19,0.006772652,0.009444271,0.010086907
20,20,0.007097942,0.009896176,0.0106003
21,21,0.007420977,0.010348829,0.011112855
22,22,0.007741772,0.010795234,0.011624566
23,23,0.008060344,0.011243076,0.012135431
24,24,0.008376708,0.011684073,0.012645447
25,25,0.008690878,0.012127168,0.01315461
26,26,0.009002871,0.012562845,0.013662919
27,27,0.0093127,0.013001257,0.01417037
28,28,0.009620382,0.013435689,0.014676962
29,29,0.009925931,0.013865492,0.015182694
30,30,0.010229363,0.014295345,0.015687563
31,31,0.01053069,0.014720018,0.016191569
32,32,0.010829929,0.015145354,0.016694711
33,33,0.011127094,0.01556498,0.017196987
34,34,0.011422198,0.015985857,0.017698398
35,35,0.011715257,0.016404942,0.018198942
36,36,0.012006285,0.01681902,0.018698621
37,37,0.012295295,0.0172352,0.019197434
38,38,0.012582301,0.017649613,0.019695381
39,39,0.012867318,0.018058261,0.020192464
40,40,0.01315036,0.018469822,0.020688682
41,41,0.013431439,0.01887964,0.021184037
42,42,0.01371057,0.019287189,0.021678529
43,43,0.013987766,0.01968999,0.022172161
44,44,0.01426304,0.020095288,0.022664933
45,45,0.014536406,0.020499921,0.023156847
46,46,0.014807877,0.020902713,0.023647904
47,47,0.015077467,0.021303806,0.024138108
48,48,0.015345187,0.021704246,0.024627459
49,49,0.015611052,0.02210036,0.025115959
50,50,0.015875074,0.022498489,0.025603612
51,51,0.016137266,0.022894946,0.02609042
52,52,0.01639764,0.023290766,0.026576385
53,53,0.016656209,0.023681388,0.027061509
54,54,0.016912986,0.024074947,0.02754449
55,55,0.017167983,0.024466858,0.028026951
56,56,0.017421212,0.024858149,0.028508896
57,57,0.017672686,0.025247671,0.028990335
58,58,0.017922416,0.025632499,0.029471272
59,59,0.018170416,0.026019953,0.029951714
60,60,0.018416697,0.026406802,0.030431668
61,61,0.01866127,0.026791907,0.030911139
62,62,0.018904148,0.027175409,0.031390134
63,63,0.019145342,0.027558314,0.031868659
64,64,0.019384864,0.027937116,0.03234672
65,65,0.019622726,0.028317889,0.032824321
66,66,0.019858939,0.02869708,0.03330147
67,67,0.020093515,0.029075689,0.033778171
68,68,0.020326465,0.0294526,0.034254431
69,69,0.0205578,0.02982599,0.034730254
70,70,0.020787531,0.030181196,0.03518338
71,71,0.02101567,0.03053603,0.03563616
72,72,0.021242227,0.030889386,0.036088597
73,73,0.021467214,0.031241394,0.036540693
74,74,0.021690641,0.031593035,0.036992454
75,75,0.02191252,0.03194321,0.037443881
76,76,0.022132861,0.032293278,0.037894978
77,77,0.022351674,0.032642118,0.03834575
78,78,0.02256897,0.032990594,0.038796197
79,79,0.02278476,0.033337617,0.039246325
80,80,0.022999054,0.033684534,0.039696137
81,81,0.023211863,0.034030234,0.040145634
82,82,0.023423197,0.034375573,0.040594821
83,83,0.023633066,0.034719473,0.041043701
84,84,0.02384148,0.03506329,0.041492277
85,85,0.024048449,0.035407084,0.041940551
86,86,0.024253983,0.035749673,0.042388527
87,87,0.024458093,0.036091904,0.042836208
88,88,0.024660788,0.036432708,0.043283597
89,89,0.024862078,0.03677343,0.043730696
90,90,0.025061973,0.03711413,0.044177509
91,91,0.025260482,0.037453635,0.044624038
92,92,0.025457615,0.037792786,0.045070286
93,93,0.025653381,0.038130523,0.045516256
94,94,0.02584779,0.038468178,0.045961952
95,95,0.026040852,0.038805811,0.046407374
96,96,0.026232576,0.039142261,0.046852527
97,97,0.02642297,0.039478359,0.047297413
98,98,0.026612045,0.039813056,0.047742035
99,99,0.026799809,0.040147672,0.048186395
100,100,0.026986272,0.040482266,0.048630496

